Emergence of Light Cones in Long-range Interacting Spin Chains Is Due to Destructive Interference

Despite extensive research on long-range interacting quantum systems, the physical mechanism responsible for the emergence of light cones remains unidentified. This work presents a novel perspective on the origins of locality and emergent light cones in quantum systems with long-range interactions. We identify a mechanism in such spin chains where effective entanglement light cones emerge due to destructive interference among quantum effects that entangle spins. Although long-range entangling effects reach beyond the identified light cone, due to destructive interference, entanglement remains exponentially suppressed in that region, ultimately leading to the formation of the light cone. We demonstrate that this interference not only drives but is also necessary for the emergence of light cones. Furthermore, our analysis reveals that reducing the interaction range weakens this interference, surprisingly increasing the speed of entanglement transport, an effect that opens new experimental opportunities for investigation.

==> 100-2501-edge.txt <==
e17 e19 e21 e23 e25 e27 e29 range e20 e35 e45
491 491 491 491 491 491 491 2 491 491 491
349 368 386 402 416 429 441 3 377 465 484
295 324 353 380 404 426 444 4 339 479 493
264 301 338 373 406 435 459 5 319 494 496
243 286 330 373 413 449 476 6 308 499 494
228 275 325 375 423 463 493 7 300 492 494
216 267 322 378 432 475 479 8 294 489 494
206 260 320 383 443 466 474 9 290 490 494
198 255 319 387 447 461 473 10 286 493 494
192 250 318 391 443 460 475 11 283 494 494
186 246 318 396 441 461 478 12 281 492 494
180 243 318 401 440 464 482 13 279 491 494
176 240 318 404 441 467 480 14 277 491 494
172 237 318 407 442 471 478 15 276 492 494





==> 1000-2501-infty.txt <==
e17 e19 e21 e23 e25 e27 e29 range e20 e35 e45
172 237 318 407 442 471 478 15 276 492 494
110 207 375 429 456 472 481 17 303 492 494 %17 is infinity




==> 1000-2501-redparts.txt <==
 e23 e25 e27 e29 range e20
 491 491 491 491 2 491
 402 416 429 441 3 377
 380 404 426 444 4 339
 373 406 435 459 5 319
 373 413 449 476 6 308
 375 423 463 493 7 300
 378 432 475 479 8 294
 383 443 466 474 9 290
 387 447 461 473 10 286
 391 443 460 475 11 283
 396 441 461 478 12 281
 401 440 464 482 13 279
 404 441 467 480 14 277
 407 442 471 478 15 276

==> 3001spins-no1000,singlemagnon-NN-p2point5.txt <==
t e
0 1.5762199842392e-29
0.5 4.81584271513472e-29
1 1.15058110322527e-28
1.5 1.64461129069472e-28
2 7.07047773449646e-29
2.5 1.89835821203847e-29
3 1.92260297165061e-28
3.5 2.21124806900389e-28
4 3.17250561842093e-29
4.5 1.61265855626894e-28
5 4.05241340425638e-28
5.5 1.98789617732284e-28
6 1.2163643870391e-28
6.5 5.38744634871593e-28
7 5.37740737975161e-28
7.5 2.46203518266721e-28
8 7.40325543082816e-28
8.5 1.20967661646611e-27
9 6.55076331965921e-28
9.5 4.0243553010805e-28
10 9.60585821995282e-28
10.5 8.25709601829829e-28
11 1.47236869734396e-28
11.5 1.0628908939808e-28
12 1.4564989132618e-28
12.5 2.99066712193596e-29
13 3.81030382019104e-28
13.5 4.5946042658912e-28
14 6.42320543091152e-29
14.5 3.34775507419895e-28
15 6.71545371824522e-28
15.5 2.84386379246281e-28
16 4.86578438898274e-28
16.5 1.38092744734971e-27
17 1.61742027947301e-27
17.5 1.38621830748828e-27
18 1.17775094023933e-27
18.5 1.4692002189476e-27
19 3.0253661425902e-27
19.5 3.57292992471303e-27
20 1.48147754055422e-27
20.5 1.24858649553524e-27
21 4.10565387887289e-27
21.5 3.88227603238163e-27
22 6.38757727069505e-28
22.5 4.38397783519768e-28
23 1.83515122046962e-27
23.5 1.1068893109954e-27
24 7.75694671075596e-28
24.5 1.61111863097197e-27
25 1.87404433459864e-27
25.5 3.293816476161e-27
26 4.52094060870041e-27
26.5 1.64174111285657e-27
27 1.11253239454796e-27
27.5 1.31479631930612e-26
28 3.17600080467092e-26
28.5 3.74554444584262e-26
29 2.23690922645568e-26
29.5 3.54957909946506e-27
30 1.77676044150849e-27
30.5 1.29211749772824e-26
31 1.93042425588488e-26
31.5 1.78422466378103e-26
32 1.26271671338507e-26
32.5 3.44581251894454e-27
33 1.3246017040606e-27
33.5 1.84974921905473e-26
34 3.52983761565083e-26
34.5 2.40907444470753e-26
35 3.5559729503098e-27
35.5 1.54434778454669e-26
36 4.81488136469197e-26
36.5 4.63345527997915e-26
37 1.11983657209906e-26
37.5 9.97852001309523e-27
38 5.07405741457884e-26
38.5 5.6589488906871e-26
39 1.43408412642898e-26
39.5 6.0183169867073e-27
40 4.64930043596325e-26
40.5 5.41453866855517e-26
41 1.3750407090469e-26
41.5 4.32794698918729e-27
42 4.70306552299061e-26
42.5 6.46174137547502e-26
43 2.26746096150574e-26
43.5 2.58031923355657e-27
44 5.59026582467554e-26
44.5 8.70225110294361e-26
45 3.08100857903758e-26
45.5 6.6395940720106e-27
46 7.69390596481068e-26
46.5 9.20463078411844e-26
47 1.46250877445856e-26
47.5 2.41317111327251e-26
48 1.12545709764597e-25
48.5 8.48398919783693e-26
49 6.68039285579603e-27
49.5 6.50634527518995e-26
50 1.36973843811232e-25
50.5 7.00174207142621e-26
51 2.54864422245394e-26
51.5 8.95190302402666e-26
52 8.50712689667694e-26
52.5 8.84545583044958e-27
53 2.70808402811543e-26
53.5 6.79088710298357e-26
54 1.76354159306006e-26
54.5 1.58298158679246e-26
55 1.01039977179486e-25
55.5 8.88193935711146e-26
56 1.56456807782115e-26
56.5 6.10727551017498e-26
57 1.15678121537137e-25
57.5 4.7632408254191e-26
58 1.8580244953854e-26
58.5 8.21617912851449e-26
59 6.32958560954345e-26
59.5 1.23467311974944e-27
60 4.50153903664629e-26
60.5 7.80194938565377e-26
61 1.69215546833642e-26
61.5 1.73647720166738e-26
62 7.38403101764135e-26
62.5 3.87781457017632e-26
63 1.62494826676318e-27
63.5 5.42902797262568e-26
64 5.59882089938665e-26
64.5 4.43555336423201e-27
65 4.71495208495595e-26
65.5 9.06926161506087e-26
66 2.846445298789e-26
66.5 2.52345643097879e-26
67 1.0590154002571e-25
67.5 7.51069747697008e-26
68 6.33742673437453e-27
68.5 7.6052207660748e-26
69 1.19328977202817e-25
69.5 2.51862393572698e-26
70 2.39788496752781e-26
70.5 1.31694337760587e-25
71 9.53374666932236e-26
71.5 3.39641866667683e-27
72 7.82254817748392e-26
72.5 1.35648941873243e-25
73 3.30049920713367e-26
73.5 2.24067690893098e-26
74 1.38171581967404e-25
74.5 1.08497590699897e-25
75 6.39250723885427e-27
75.5 5.94554820453633e-26
76 1.15173493419087e-25
76.5 4.25254788306247e-26
77 2.07511290456188e-26
77.5 6.63371773527416e-26
78 3.96604190567642e-26
78.5 1.61945415308917e-26
79 4.57362280268264e-26
79.5 2.4679618093678e-26
80 2.78559443442887e-27
80.5 3.7192588162282e-26
81 2.35210047624496e-26
81.5 6.53882946535096e-27
82 6.7114153961572e-26
82.5 6.17336331624612e-26
83 7.03962742411676e-27
83.5 7.25937646919202e-26
84 1.11168008964693e-25
84.5 2.78873737580555e-26
85 5.17408526668286e-26
85.5 1.18366028872029e-25
86 3.40528663631556e-26
86.5 3.97403754353616e-26
87 1.7201306243654e-25
87.5 1.00008073558824e-25
88 2.94345815624929e-27
88.5 1.3821123466928e-25
89 1.52131635053247e-25
89.5 9.22132121547251e-27
90 8.18827503892878e-26
90.5 1.45165184639021e-25
91 2.46163541839892e-26
91.5 9.78709585072796e-26
92 1.89774288496086e-25
92.5 2.41890517591047e-26
93 1.35494946578518e-25
93.5 4.17885450503346e-25
94 1.66154498369822e-25
94.5 5.66926423942104e-26
95 6.51454673648877e-25
95.5 7.13506352221218e-25
96 8.95481466623978e-26
96.5 2.59774146155928e-25
97 7.87196211835659e-25
97.5 3.80933774341335e-25
98 4.36189542121575e-26
98.5 5.33550637042952e-25
99 5.69992710230127e-25
99.5 7.36150231280398e-26
100 2.01714262950771e-25
100.5 4.7148401923686e-25
101 1.67690364357237e-25
101.5 1.34303969072996e-26
102 2.04114523083492e-25
102.5 1.68771638784797e-25
103 6.83481321149266e-26
103.5 9.11115432092391e-26
104 5.23384962391519e-26
104.5 1.19960426138538e-25
105 1.978771444418e-25
105.5 3.1477502083094e-26
106 1.11957905658049e-25
106.5 4.30210212017155e-25
107 2.48290769636131e-25
107.5 7.56478526082402e-26
108 5.65081321464254e-25
108.5 7.12054962076072e-25
109 2.4230324884831e-25
109.5 3.30778313897817e-25
110 7.05963053546076e-25
110.5 4.44049881921291e-25
111 2.71185066162069e-25
111.5 5.51155715657334e-25
112 4.04627752742262e-25
112.5 1.05227207998385e-25
113 3.63901563366634e-25
113.5 4.82515341964294e-25
114 1.15358747289881e-25
114.5 3.67855398558113e-26
115 2.46752279864165e-25
115.5 1.75467685480438e-25
116 1.20487291333688e-26
116.5 1.30506844874798e-25
117 4.04061211669842e-25
117.5 4.71033239950614e-25
118 2.2961202565228e-25
118.5 9.41413232997912e-26
119 1.67007831532164e-25
119.5 4.69056758965033e-26
120 2.3192197578048e-25
120.5 1.16511546070447e-24
121 1.46194771784785e-24
121.5 6.74608875886254e-25
122 7.00713393276369e-25
122.5 1.63660372519617e-24
123 1.76326513348462e-24
123.5 1.6180416378982e-24
124 1.85481984305537e-24
124.5 1.06118536518849e-24
125 2.25111283550721e-26
125.5 9.81543116242457e-25
126 2.38159097522348e-24
126.5 2.14758685332738e-24
127 1.75597719845142e-24
127.5 1.76277712667337e-24
128 1.01712628589799e-24
128.5 9.69643246862035e-25
129 2.62087872015561e-24
129.5 3.27519094514546e-24
130 1.88185652683321e-24
130.5 7.53510943328369e-25
131 5.30390297474305e-25
131.5 2.07624908165742e-25
132 6.84670295709037e-26
132.5 3.49789831918017e-25
133 5.62106354695911e-25
133.5 9.56237150272006e-25
134 1.64451848749728e-24
134.5 1.71143922243133e-24
135 8.01847399701035e-25
135.5 7.69916871303418e-26
136 9.35277008784595e-25
136.5 2.76160665439497e-24
137 3.09380062821356e-24
137.5 1.42924334483041e-24
138 1.18767471907135e-25
138.5 1.84665469361273e-25
139 4.84090173370549e-25
139.5 6.13629273993837e-25
140 7.50687770510555e-25
140.5 9.35488946814297e-25
141 1.43780697335286e-24
141.5 1.30028788562761e-24
142 1.33095100384874e-25
142.5 1.14084797376308e-24
143 4.86360113445347e-24
143.5 5.56704331006742e-24
144 2.1222718487633e-24
144.5 1.06065330925763e-24
145 3.76895737139526e-24
145.5 5.27223338207834e-24
146 4.46488344391866e-24
146.5 2.93576964389779e-24
147 1.19708135155386e-24
147.5 1.65880917038515e-24
148 4.46101181228802e-24
148.5 4.386111484999e-24
149 1.13752226040681e-24
149.5 5.00565748323523e-25
150 2.22915255238335e-24
150.5 2.26825084785013e-24
151 1.94821036053072e-24
151.5 2.39468115509979e-24
152 1.26684932975981e-24
152.5 8.26258241741564e-26
153 1.43609239299878e-24
153.5 2.48631942836737e-24
154 1.40565977865639e-24
154.5 7.16424731974252e-25
155 8.38836456498159e-25
155.5 8.77735741604441e-25
156 1.89423580332814e-24
156.5 2.57055840339099e-24
157 8.75342755020788e-25
157.5 2.00744886323607e-25
158 2.79757718175382e-24
158.5 3.75744987875116e-24
159 1.18674300455142e-24
159.5 6.84212631690528e-25
160 3.35729769980844e-24
160.5 3.54099794323532e-24
161 9.64673909153787e-25
161.5 8.2548099625474e-25
162 2.68459504479538e-24
162.5 2.21813953262026e-24
163 3.33945176115997e-25
163.5 3.10090977238464e-25
164 1.38178316089083e-24
164.5 1.53475545274901e-24
165 7.71833691534394e-25
165.5 7.10899371367588e-26
166 9.72191583199817e-25
166.5 3.00695153521731e-24
167 2.50064722680518e-24
167.5 1.39684093319818e-25
168 1.63041551312608e-24
168.5 5.12180882667963e-24
169 3.51697903301895e-24
169.5 2.93266155665358e-25
170 2.65381064386282e-24
170.5 5.5694164373697e-24
171 3.01729031454076e-24
171.5 6.2904090317896e-25
172 2.21388264270051e-24
172.5 2.89439153981403e-24
173 1.49698012802067e-24
173.5 1.15871965775384e-24
174 1.02521009874144e-24
174.5 3.33857588965229e-25
175 1.24188216976268e-24
175.5 2.55794849864058e-24
176 1.51503810820629e-24
176.5 2.64408910440936e-25
177 2.12274439377424e-24
177.5 5.08106919553884e-24
178 4.54633144297614e-24
178.5 1.45612363854049e-24
179 2.41333952450356e-24
179.5 7.50310654710881e-24
180 7.55881999506045e-24
180.5 2.07572729451849e-24
181 2.37359385937818e-24
181.5 8.20146014485897e-24
182 7.18819434112757e-24
182.5 1.2977673994623e-24
183 2.56503426823649e-24
183.5 7.15185936782817e-24
184 4.68890396724964e-24
184.5 2.67798637441162e-25
185 1.87393314326203e-24
185.5 4.42195999893505e-24
186 2.54152292106325e-24
186.5 2.76076405087872e-25
187 7.53908815520497e-25
187.5 1.6507500411474e-24
188 1.6274386233175e-24
188.5 1.26571641437411e-24
189 4.96419358140684e-25
189.5 2.79834101426763e-25
190 2.0098025993466e-24
190.5 3.37352322335929e-24
191 1.52742148422412e-24
191.5 6.20802857472076e-26
192 3.05937571639457e-24
192.5 5.35737653619195e-24
193 2.12957021245392e-24
193.5 3.54041341791411e-25
194 4.58900918519267e-24
194.5 6.00053692404762e-24
195 1.40685400662308e-24
195.5 1.07237734674386e-24
196 5.87885545698726e-24
196.5 5.02676198452302e-24
197 3.93695593271738e-25
197.5 2.23469610958504e-24
198 6.0497667781871e-24
198.5 3.15322599089159e-24
199 1.85413887584496e-25
199.5 3.82413007265359e-24
200 6.06486687395138e-24
200.5 2.09850275620134e-24
201 3.54191536758494e-25
201.5 4.10155372720089e-24
202 5.17513495527721e-24
202.5 1.42414840900485e-24
203 5.24499012357134e-25
203.5 3.85975359631896e-24
204 4.19489763810264e-24
204.5 8.86468753057036e-25
205 1.25724047519e-24
205.5 5.12977972859573e-24
206 4.51069385876083e-24
206.5 5.20497663351206e-25
207 1.96068275279882e-24
207.5 6.36988343244024e-24
208 4.34691713201028e-24
208.5 1.17926450183626e-25
209 3.0035418108285e-24
209.5 6.73230804671712e-24
210 3.03032061784629e-24
210.5 1.12618861653787e-25
211 4.19901045297419e-24
211.5 5.71705282331662e-24
212 1.22133786543265e-24
212.5 8.36581422966571e-25
213 5.3463671403985e-24
213.5 5.08979572734747e-24
214 1.0111799080917e-24
214.5 1.21489662879867e-24
215 4.13002855354918e-24
215.5 3.7213041980521e-24
216 1.24967535779397e-24
216.5 9.99937993305233e-25
217 2.68889837835727e-24
217.5 3.05823756650938e-24
218 1.31136614237501e-24
218.5 4.81856151246624e-25
219 2.07004602745838e-24
219.5 2.73154828137091e-24
220 8.33931601062235e-25
220.5 1.74901293734697e-25
221 1.98036543245121e-24
221.5 2.06102882041663e-24
222 1.57751086187128e-25
222.5 1.19701595542914e-24
223 4.26142124281155e-24
223.5 3.20051196539707e-24
224 1.01991724272344e-25
224.5 2.13535376297522e-24
225 5.37479967703963e-24
225.5 2.47743880302829e-24
226 2.00977530749144e-25
226.5 4.47759127533521e-24
227 5.34600025653213e-24
227.5 1.01834063734086e-24
228 4.28985764560298e-24
228.5 1.0279854120191e-23
229 5.29162214466026e-24
229.5 2.15752920026016e-24
230 1.18995844232539e-23
230.5 1.40456914175997e-23
231 3.53120931230292e-24
231.5 4.99488547550455e-24
232 1.47155278726951e-23
232.5 8.80031578173822e-24
233 6.17366372353173e-25
233.5 8.73051390039893e-24
234 1.26667588570403e-23
234.5 2.95798203883874e-24
235 3.06634350316628e-24
235.5 1.23543507168864e-23
236 8.72787953738766e-24
236.5 2.92356144652099e-25
237 3.58253406866884e-24
237.5 7.09695571113673e-24
238 2.21261743212871e-24
238.5 2.46817240707826e-25
239 2.71966443752207e-24
239.5 1.51929370169247e-24
240 6.41280789613772e-26
240.5 2.19876681424808e-24
241 2.2766068331524e-24
241.5 1.96330244677537e-25
242 1.53439160016734e-24
242.5 3.72613079821621e-24
243 2.06987440758004e-24
243.5 3.48047919958485e-26
244 9.05598409073447e-25
244.5 1.53977023624718e-24
245 7.24841558283001e-25
245.5 1.3139771972335e-24
246 2.6739775125095e-24
246.5 2.17901206642089e-24
247 1.24144169338516e-24
247.5 1.42067720735946e-24
248 1.30581899502499e-24
248.5 8.67746252746932e-25
249 6.82498109313553e-25
249.5 1.24169676087524e-25
250 6.83272644968782e-25
250.5 2.14531584897425e-24
251 1.05346077291233e-24
251.5 1.07318951460332e-24
252 6.2164080863191e-24
252.5 7.01912229760612e-24
253 9.34464380091893e-25
253.5 2.29755082343848e-24
254 8.65521146462269e-24
254.5 4.57806271826174e-24
255 7.31828149460205e-25
255.5 8.3891738912699e-24
256 8.71578930186688e-24
256.5 3.18262475623648e-25
257 6.51708925496602e-24
257.5 1.54454797583437e-23
258 5.72229611416705e-24
258.5 9.59084605892135e-25
259 1.27267647783222e-23
259.5 1.13318633211021e-23
260 5.59474093037043e-25
260.5 8.03923344544203e-24
261 1.46224544067409e-23
261.5 3.562205059312e-24
262 4.44073314039664e-24
262.5 1.75268832605832e-23
263 1.087718068372e-23
263.5 3.59471126369758e-25
264 1.12059114093306e-23
264.5 1.66081735666041e-23
265 3.93961122563011e-24
265.5 2.49850752030985e-24
266 1.11937985829277e-23
266.5 7.09329099787011e-24
267 1.99306573364583e-24
267.5 7.14123033843726e-24
268 6.38308759559427e-24
268.5 1.71352154310004e-24
269 7.41737732495349e-24
269.5 1.05064046904142e-23
270 2.49962603511134e-24
270.5 2.73999138490693e-24
271 1.23485655605486e-23
271.5 1.00273066945839e-23
272 8.53410046150297e-25
272.5 4.49326859376287e-24
273 1.16483782609617e-23
273.5 6.41290170774654e-24
274 6.31305020689116e-25
274.5 5.38696050696446e-24
275 7.82573278432805e-24
275.5 2.82685582923446e-24
276 3.19516549687484e-24
276.5 7.32680442120229e-24
277 4.15847164853839e-24
277.5 2.2693936203086e-24
278 8.58626808102373e-24
278.5 8.39638926190852e-24
279 1.09601977959025e-24
279.5 4.67248254482742e-24
280 1.198893732415e-23
280.5 5.78985841667187e-24
281 2.46504478776273e-25
281.5 7.5499773056487e-24
282 9.25020960878129e-24
282.5 1.27397557466472e-24
283 2.42147666599736e-24
283.5 8.33011312884789e-24
284 3.98989876205132e-24
284.5 1.15200210457461e-25
285 5.22342743366527e-24
285.5 6.01573016454125e-24
286 1.38570914312585e-24
286.5 3.95550206714992e-24
287 8.98327458708317e-24
287.5 6.62160118546076e-24
288 4.24893478863546e-24
288.5 7.4256906960709e-24
289 8.28893953424189e-24
289.5 5.24396851853632e-24
290 5.18419858302628e-24
290.5 6.48682245954492e-24
291 3.80751526957099e-24
291.5 1.55401870985556e-24
292 3.6307669868403e-24
292.5 3.75957117317369e-24
293 6.62736330604136e-25
293.5 2.19528828042703e-24
294 5.73742910434137e-24
294.5 3.15462539853737e-24
295 2.48350816214967e-24
295.5 9.93521779522429e-24
296 1.09021508701367e-23
296.5 2.57070255141126e-24
297 4.24728913600147e-24
297.5 1.35789014139958e-23
298 9.98363594007994e-24
298.5 1.23409837844875e-24
299 4.9123902961231e-24
299.5 9.47573970514146e-24
300 3.87651475156314e-24
300.5 5.8288713123864e-25
301 3.29289516008764e-24
301.5 2.33980337430947e-24
302 7.52026502299257e-26
302.5 1.25572779118487e-24
303 1.11518976218764e-24
303.5 7.72054597299777e-26
304 1.53516511136655e-24
304.5 1.75142588590222e-24
305 9.82338110751649e-25
305.5 2.93650115669986e-24
306 3.10986456412937e-24
306.5 3.37375330732994e-25
307 1.66333227180513e-24
307.5 4.57655054578285e-24
308 2.08188542368478e-24
308.5 1.72062580030062e-25
309 4.09853240720463e-24
309.5 5.58403368631921e-24
310 1.39561730626042e-24
310.5 9.99355218717691e-25
311 6.35976533016871e-24
311.5 7.17664050602523e-24
312 1.96758732302797e-24
312.5 1.96229577631153e-24
313 7.55555740292699e-24
313.5 6.73234986109555e-24
314 1.82262588133222e-24
314.5 3.95175470278118e-24
315 6.46891481309465e-24
315.5 2.66014542423113e-24
316 3.75821998811318e-24
316.5 8.56950431548794e-24
317 4.80777605655069e-24
317.5 3.70267395754492e-24
318 1.23316885185184e-23
318.5 1.02570832169153e-23
319 1.04492637419298e-24
319.5 8.17424752622499e-24
320 1.49304511094038e-23
320.5 4.09697286061714e-24
321 2.65416900169892e-24
321.5 1.3401849311682e-23
322 7.6905826812141e-24
322.5 5.59226028702053e-25
323 1.1597128915725e-23
323.5 1.23701416743155e-23
324 7.16662593306786e-25
324.5 7.50227083831932e-24
325 1.5940356857749e-23
325.5 5.03886660223941e-24
326 2.56364472722449e-24
326.5 1.10485057467369e-23
327 5.60244017071087e-24
327.5 2.12424717417519e-24
328 9.70425869635703e-24
328.5 4.95559680915475e-24
329 1.66869693752131e-24
329.5 1.49319141623397e-23
330 1.21068814321076e-23
330.5 1.00354855905241e-25
331 1.61214204116325e-23
331.5 2.60222903737234e-23
332 4.99907327519448e-24
332.5 6.10237586772551e-24
333 2.80738923421445e-23
333.5 1.63388580182412e-23
334 7.87946758149146e-25
334.5 1.83466864607145e-23
335 2.08301707063889e-23
335.5 1.94253097284742e-24
336 1.05758661701079e-23
336.5 2.28293079619737e-23
337 6.54195548937931e-24
337.5 2.61365659237343e-24
338 1.68082603731394e-23
338.5 1.00710779138836e-23
339 6.97082048999037e-26
339.5 8.40480608573308e-24
340 7.82883249849542e-24
340.5 1.40438648097412e-25
341 5.54198864479371e-24
341.5 5.86752154800948e-24
342 8.77009221700834e-26
342.5 7.84711869528936e-24
343 9.93494940544513e-24
343.5 5.42365015175262e-25
344 9.22512256532728e-24
344.5 1.94621704901559e-23
345 5.89995358202025e-24
345.5 3.78424502075583e-24
346 2.08174800552491e-23
346.5 1.49331808370792e-23
347 6.17484930438296e-25
347.5 1.18099255760534e-23
348 1.7567764421844e-23
348.5 3.17060186700946e-24
349 3.8116371656299e-24
349.5 1.32142755110892e-23
350 5.35610545328998e-24
350.5 8.56366452818876e-25
351 8.73702524134841e-24
351.5 5.79857203365399e-24
352 1.19123430376586e-25
352.5 6.90430096383128e-24
353 7.79147872161068e-24
353.5 5.26090375970162e-25
354 3.64921180970511e-24
354.5 7.76565375203249e-24
355 2.08260865905896e-24
355.5 1.53116185334715e-24
356 6.176321687803e-24
356.5 2.89716980487168e-24
357 3.35088183991875e-25
357.5 4.80244002825773e-24
358 4.16800876765905e-24
358.5 8.91947318725154e-26
359 2.63845388973583e-24
359.5 4.39368277376546e-24
360 1.13169423489445e-24
360.5 2.49237920042324e-24
361 5.89217657302489e-24
361.5 2.66812921390833e-24
362 6.90288233510926e-25
362.5 5.54982829112583e-24
363 6.38744458343684e-24
363.5 1.07561695785068e-24
364 1.21203202295742e-24
364.5 6.07545160950579e-24
365 4.99599388998855e-24
365.5 5.82394230682173e-25
366 1.78331371203662e-24
366.5 5.03519370117277e-24
367 3.39238750583158e-24
367.5 6.22903037792601e-25
368 1.52807461896565e-24
368.5 2.45343068842268e-24
369 8.89224973681114e-25
369.5 5.23455487751637e-25
370 1.88947013655264e-24
370.5 1.62213565158241e-24
371 9.82032071050925e-25
371.5 2.21631411482423e-24
372 2.4434550817327e-24
372.5 1.41528375286343e-24
373 2.68507428474634e-24
373.5 3.61811347984577e-24
374 1.89870689307746e-24
374.5 3.23495591696322e-24
375 6.5910272188562e-24
375.5 4.72125179008738e-24
376 3.16544138547369e-24
376.5 6.92341708518246e-24
377 6.94383578673599e-24
377.5 5.57103969824009e-24
378 1.18771048405554e-23
378.5 1.24027466685166e-23
379 2.84621266746833e-24
379.5 6.07205412772127e-24
380 1.58693900071659e-23
380.5 8.04060683398975e-24
381 4.80284912285608e-24
381.5 2.23350007024748e-23
382 2.25070222512429e-23
382.5 2.69062791087352e-24
383 6.07193092092117e-24
383.5 1.85221846606349e-23
384 7.05776944664854e-24
384.5 1.39955872300803e-24
385 1.46804154337194e-23
385.5 1.14388088269184e-23
386 1.18702612995668e-25
386.5 8.12729056123729e-24
387 1.19514057110091e-23
387.5 1.63974574159259e-24
388 3.0932926094362e-24
388.5 9.22271173819876e-24
389 5.67388963467249e-24
389.5 7.84469646028099e-24
390 1.14721491996086e-23
390.5 3.66157355306734e-24
391 5.07083990418202e-25
391.5 3.82350369694609e-24
392 3.02691092643792e-24
392.5 1.0639043286871e-23
393 1.75592291693301e-23
393.5 4.73519020659284e-24
394 3.37839326824144e-24
394.5 2.198301473428e-23
395 1.64961736178365e-23
395.5 1.494891464374e-24
396 1.29689491650956e-23
396.5 1.3537123642743e-23
397 6.17089641965898e-25
397.5 2.46116622944058e-23
398 4.39723269146747e-23
398.5 1.38756313512019e-23
399 5.93167924501154e-24
399.5 3.4236721168685e-23
400 2.3006563897625e-23
400.5 1.6712992772236e-24
401 2.27644993446106e-23
401.5 2.49068140555003e-23
402 1.78047222471918e-24
402.5 2.22760905703951e-23
403 4.34530681364839e-23
403.5 1.46987865505337e-23
404 5.15626697974981e-24
404.5 2.64222230226388e-23
405 1.60745554552774e-23
405.5 4.19671227071068e-24
406 2.09070063405586e-23
406.5 1.51255553996922e-23
407 1.1844337193869e-24
407.5 2.24545745565061e-23
408 2.83992020903591e-23
408.5 3.83476489661311e-24
409 8.75051305522821e-24
409.5 2.40685329727353e-23
410 8.17032734217888e-24
410.5 2.34735097826713e-24
411 1.64076778628409e-23
411.5 1.32663339925674e-23
412 1.20097637559067e-23
412.5 2.19880194082954e-23
413 1.11901075650249e-23
413.5 3.04253165207499e-24
414 1.9719165285163e-23
414.5 1.81531819488658e-23
415 1.09501563170357e-24
415.5 6.87908112639534e-24
416 1.01324362815683e-23
416.5 1.9076995874766e-24
417 1.51520546851156e-23
417.5 2.13062072193514e-23
418 2.1576959642212e-24
418.5 1.22196060845822e-23
419 3.73949249123813e-23
419.5 2.05182814263276e-23
420 6.17207587303051e-24
420.5 2.51580788747445e-23
421 1.87746797113267e-23
421.5 6.13722541766656e-25
422 2.1092826967096e-23
422.5 2.86524109249344e-23
423 5.11317726139689e-24
423.5 1.75062609251285e-23
424 3.90158075541479e-23
424.5 1.31735674044955e-23
425 3.34384525883924e-24
425.5 3.42978193591578e-23
426 2.99390257591339e-23
426.5 4.32125579078737e-24
427 1.81770769065673e-23
427.5 2.70644632589892e-23
428 4.64352101002321e-24
428.5 5.94345186271255e-24
429 2.18572062236602e-23
429.5 1.15344761031144e-23
430 7.8112976723202e-24
430.5 2.09428863483195e-23
431 1.21199796824086e-23
431.5 3.50181961301066e-25
432 1.11516054159298e-23
432.5 1.11588132820299e-23
433 2.41541130186674e-24
433.5 1.67535215639397e-23
434 2.53507543829947e-23
434.5 9.10781600399976e-24
435 7.55038283337758e-24
435.5 2.11125847288788e-23
436 1.93309893987443e-23
436.5 1.82229487711151e-23
437 2.46840377747933e-23
437.5 1.32895396433331e-23
438 8.27733896917762e-25
438.5 1.06924736850809e-23
439 1.46542318512522e-23
439.5 3.7793925447914e-24
440 4.28010627353676e-24
440.5 7.71285053187404e-24
441 1.20899755447711e-24
441.5 3.77684757271909e-24
442 1.03165046815125e-23
442.5 4.22830438455835e-24
443 5.42601901047231e-24
443.5 1.59197949370543e-23
444 9.21380122347867e-24
444.5 5.58262449365712e-25
445 1.01148500696301e-23
445.5 1.17669393979081e-23
446 4.09084197500826e-24
446.5 1.36879980573355e-23
447 1.89979405519094e-23
447.5 3.46090144415722e-24
448 4.75432233207971e-24
448.5 2.15560056581419e-23
449 1.36269899166841e-23
449.5 1.64023961444856e-24
450 1.4384412177668e-23
450.5 1.74665005958962e-23
451 2.05832970175093e-24
451.5 7.14097065895839e-24
452 2.44577972025508e-23
452.5 2.21347750678816e-23
453 1.43343333061814e-23
453.5 1.52891935341491e-23
454 1.59982527535573e-23
454.5 2.18885963134875e-23
455 2.84548296381397e-23
455.5 1.55146587772168e-23
456 1.44532784743175e-24
456.5 1.03538486700839e-23
457 1.66435302231669e-23
457.5 5.91253643563419e-24
458 6.66622294035581e-24
458.5 2.21610739669674e-23
459 2.94625820399375e-23
459.5 3.08520435034163e-23
460 3.76736151306433e-23
460.5 6.88304353900896e-23
461 2.06497350327303e-22
461.5 6.19956179172148e-22
462 1.60667120643557e-21
462.5 3.76371551510966e-21
463 8.39869732058684e-21
463.5 1.85313176888759e-20
464 4.10589701362005e-20
464.5 9.1049383726372e-20
465 2.00780686436668e-19
465.5 4.39784831959185e-19
466 9.58729188425499e-19
466.5 2.08272484651286e-18
467 4.50505397383993e-18
467.5 9.68534934253176e-18
468 2.06682640092575e-17
468.5 4.37700167792587e-17
469 9.20392465775258e-17
469.5 1.92293313050203e-16
470 3.99274350058187e-16
470.5 8.23873094709031e-16
471 1.6890120629688e-15
471.5 3.43962310568955e-15
472 6.95768476493312e-15
472.5 1.39795910729385e-14
473 2.78998203840814e-14
473.5 5.53061346045329e-14
474 1.08889491339688e-13
474.5 2.12917908014784e-13
475 4.13454982215066e-13
475.5 7.97286744768688e-13
476 1.52669712562432e-12
476.5 2.9028417829981e-12
477 5.48028785393944e-12
477.5 1.0272312538343e-11
478 1.91157922809328e-11
478.5 3.5314226024925e-11
479 6.47610924518587e-11
479.5 1.17885067424597e-10
480 2.12988226643476e-10
480.5 3.81922620653628e-10
481 6.79653831667471e-10
481.5 1.20022103655593e-09
482 2.10311529914533e-09
482.5 3.65644772429271e-09
483 6.30688311542445e-09
483.5 1.07917666148224e-08
484 1.83169990286413e-08
484.5 3.08361497638647e-08
485 5.14835298393746e-08
485.5 8.52383986360132e-08
486 1.3993150823243e-07
486.5 2.27751556639197e-07
487 3.67470813052656e-07
487.5 5.87689050420495e-07
488 9.31495055366475e-07
488.5 1.4630656638552e-06
489 2.27686045140208e-06
489.5 3.51021742928094e-06
490 5.36029478843907e-06
490.5 8.10640801176704e-06
491 1.2138837977498e-05
491.5 1.79950737819033e-05
492 2.64041244802177e-05
492.5 3.83388894137686e-05
493 5.50755080220825e-05
493.5 7.82570090279007e-05
494 0.000109956361337269
494.5 0.000152731167995696
495 0.000209658815774785
495.5 0.000284337129248854
496 0.000380831926838721
496.5 0.000503550047070491
497 0.000657015398696399
497.5 0.000845527630854287
498 0.00107268949803902
498.5 0.00134080120520136
499 0.00165013883688816
499.5 0.00199815941975286
500 0.0023787059205119
500.5 0.00278131846533607
501 0.00319078823921724
501.5 0.00358711103225693
502 0.00394600022068603
502.5 0.0042400960541483
503 0.00444095293204412
503.5 0.00452179559057831
504 0.00446091039763659
504.5 0.00424538729170559
505 0.00387476713156431
505.5 0.00336400325122253
506 0.0027450495567453
506.5 0.00206638385719939
507 0.00138991048710116
507.5 0.000784997011447534
508 0.000319892246063247
508.5 5.1400291805623e-05
509 1.43331589873879e-05
509.5 0.000212757847189812
510 0.000615196862521407
510.5 0.00115558526725813
511 0.00174090098923914
511.5 0.00226509198315472
512 0.00262748120150432
512.5 0.0027525535749982
513 0.00260720512412665
513.5 0.00221137542199225
514 0.00163863867898874
514.5 0.00100489296951806
515 0.000445745021167943
515.5 8.62454594467338e-05
516 9.56126103549035e-06
516.5 0.000232884565978813
517 0.000698313537070384
517.5 0.00128319599270697
518 0.00182916952586185
518.5 0.00218346730073161
519 0.00224183199301031
519.5 0.00198090135942092
520 0.00146965720359259
520.5 0.000854280950020064
521 0.000317916689780843
521.5 2.50890495738094e-05
522 6.73941731698866e-05
522.5 0.000429323517965327
523 0.000988332675043843
523.5 0.00155210985232558
524 0.00192244079242156
524.5 0.00196461351467441
525 0.00165801004813695
525.5 0.00110845848616525
526 0.000514737711496624
526.5 9.75854470622368e-05
527 1.51961837058236e-05
527.5 0.000298022236483002
528 0.00083158046053261
528.5 0.00139800342605158
529 0.00176229274026241
529.5 0.00176927639560568
530 0.00141124412418186
530.5 0.000836297972614878
531 0.000289931947490833
531.5 1.0257060857182e-05
532 0.000120498097504626
532.5 0.000568705209681695
533 0.00114656972027964
533.5 0.00158260866224335
534 0.0016683660656551
534.5 0.00135896639036775
535 0.000799260418684508
535.5 0.000259081613615466
536 3.4614153100362e-06
536.5 0.000158782885229301
537 0.000644145138835381
537.5 0.00120800463072094
538 0.00155531913620739
538.5 0.00150104299483553
539 0.00107014664446505
539.5 0.000489559835055015
540 7.09594080233658e-05
540.5 4.18325437254463e-05
541 0.000416400289715079
541.5 0.000982680290895526
542 0.00141830962019749
542.5 0.00147234253907471
543 0.00111045213014787
543.5 0.000539378694258014
544 9.15959845879836e-05
544.5 3.08464348163224e-05
545 0.000391620054024191
545.5 0.000953443035229998
546 0.00137142398010197
546.5 0.00138626148307432
547 0.000985776855831174
547.5 0.000417201883481602
548 3.70161766854857e-05
548.5 8.57198471469533e-05
549 0.000529961065692098
549.5 0.00107944631070444
550 0.00137320501808365
550.5 0.00121569026481965
551 0.000708398024624303
551.5 0.000187659709467373
552 2.66851730273938e-06
552.5 0.000277420028979092
553 0.000821331577930455
553.5 0.0012567940765081
554 0.0012792578153062
554.5 0.000870526219167261
555 0.000315939244584271
555.5 7.44316092274725e-06
556 0.0001642630378089
556.5 0.000671075052798792
557 0.00115753978183423
557.5 0.00126630305710758
558 0.000915214900804158
558.5 0.000361624977560001
559 1.63623755988627e-05
559.5 0.000137198015466147
560 0.000630552854377342
560.5 0.00111857159600369
561 0.0012258120739408
561.5 0.000867676925519974
562 0.000319323313107775
562.5 6.77057757717265e-06
563 0.000173985189946241
563.5 0.000686512877386795
564 0.00113451445535456
564.5 0.00115810451875053
565 0.000736356420457624
565.5 0.000208182932545804
566 1.9152003767146e-06
566.5 0.000284849918842004
567 0.00082147541418312
567.5 0.00116521573731917
568 0.00102831468291115
568.5 0.000523367303718883
569 7.35480396767897e-05
569.5 5.84192337468753e-05
570 0.000488896950318975
570.5 0.000993913948663243
571 0.00113716044793012
571.5 0.000793177077610235
572 0.00025900754055803
572.5 8.16359926311762e-08
573 0.000242485443360555
573.5 0.000769640587120979
574 0.00111140443401479
574.5 0.000961525020493003
575 0.000452568381875605
575.5 4.13664480557686e-05
576 9.90337939403604e-05
576.5 0.000570980614197871
577 0.00102322154895321
577.5 0.00103885434038534
578 0.000601952071528867
578.5 0.000115855004168556
579 3.22487612255683e-05
579.5 0.00042761443523241
580 0.000927600682432294
580.5 0.00105827817056538
581 0.000694369458146733
581.5 0.000180964125774554
582 8.33871198559798e-06
582.5 0.000340938099821937
583 0.000854971551777831
583.5 0.00105003619731736
584 0.00073494014016801
584.5 0.00021630331030399
585 2.45031968562327e-06
585.5 0.000302939300444175
586 0.000817524300090923
586.5 0.00103241615901116
587 0.000731849146925286
587.5 0.00021575013713661
588 2.70724092701604e-06
588.5 0.000306723963219117
589 0.000816632643564647
589.5 0.00101092875789143
590 0.000689751615127961
590.5 0.000181548465197621
591 9.29958067169726e-06
591.5 0.000349819534889025
592 0.00084671530994072
592.5 0.000980048613311373
593 0.000609192449690781
593.5 0.000122491354701074
594 3.23480893177259e-05
594.5 0.000432510771517247
595 0.000895245892647544
595.5 0.000925681368125746
596 0.000490198415738796
596.5 5.52847068996466e-05
597 8.88265336701753e-05
597.5 0.000552541813161512
598 0.00094066330705105
598.5 0.000829285383323278
599 0.000339050707231347
599.5 6.59455309249067e-06
600 0.000196779404734201


==> 3001spins-no1000,singlemagnon-fullrange-p2point5.txt <==
t e
0 1.5762199842392e-29
0.5 2.5125354401026e-16
1 1.00501488099507e-15
1.5 2.26128465624723e-15
2 4.0200600149581e-15
2.5 6.28134256997676e-15
3 9.04513444520912e-15
3.5 1.23114303950327e-14
4 1.60802332813144e-14
4.5 2.03515444447817e-14
5 2.5125355324507e-14
5.5 3.04016736733136e-14
6 3.61805014280148e-14
6.5 4.24618247341897e-14
7 4.92456569186369e-14
7.5 5.65320010292824e-14
8 6.43208331720733e-14
8.5 7.26121663545228e-14
9 8.14060067025518e-14
9.5 9.07023325218869e-14
10 1.00501165106295e-13
10.5 1.10802506948767e-13
11 1.21606327877863e-13
11.5 1.32912653650841e-13
12 1.44721483799622e-13
12.5 1.57032787171723e-13
13 1.69846598176238e-13
13.5 1.83162902033433e-13
14 1.96981658220493e-13
14.5 2.11302923457735e-13
15 2.26126691959825e-13
15.5 2.41452918334625e-13
16 2.57281654865574e-13
16.5 2.73612882077016e-13
17 2.90446555657266e-13
17.5 3.07782728741909e-13
18 3.25621370273323e-13
18.5 3.43962456851212e-13
19 3.62806054265402e-13
19.5 3.82152115036104e-13
20 4.02000629206985e-13
20.5 4.22351652957608e-13
21 4.43205097045993e-13
21.5 4.64560968869911e-13
22 4.86419349359034e-13
22.5 5.08780159914921e-13
23 5.31643476049368e-13
23.5 5.55009409645236e-13
24 5.78877777417316e-13
24.5 6.03248498644776e-13
25 6.28121629687786e-13
25.5 6.53497093704756e-13
26 6.79374948418185e-13
26.5 7.05755324442872e-13
27 7.32638162492783e-13
27.5 7.60023420554242e-13
28 7.87911149640866e-13
28.5 8.16301341680217e-13
29 8.451938902725e-13
29.5 8.74588801542693e-13
30 9.04486271733209e-13
30.5 9.34886150219911e-13
31 9.65788178306056e-13
31.5 9.9719275660465e-13
32 1.02910004083427e-12
32.5 1.06150951360717e-12
33 1.09442126035352e-12
33.5 1.12783563652827e-12
34 1.16175239952065e-12
34.5 1.1961713932441e-12
35 1.23109271080302e-12
35.5 1.26651651836992e-12
36 1.30244290075164e-12
36.5 1.33887140746943e-12
37 1.375802142107e-12
37.5 1.41323577385644e-12
38 1.45117162774641e-12
38.5 1.48960928096253e-12
39 1.52854984912936e-12
39.5 1.56799298950038e-12
40 1.60793770127684e-12
40.5 1.64838506321286e-12
41 1.689335358605e-12
41.5 1.73078726922926e-12
42 1.77274133141292e-12
42.5 1.81519845426086e-12
43 1.85815759644744e-12
43.5 1.901618655717e-12
44 1.9455828155859e-12
44.5 1.9900494045088e-12
45 2.03501747856953e-12
45.5 2.08048809908601e-12
46 2.12646135926036e-12
46.5 2.17293616527633e-12
47 2.21991353596807e-12
47.5 2.26739404466183e-12
48 2.31537601660188e-12
48.5 2.36385995488244e-12
49 2.41284713661584e-12
49.5 2.46233603477041e-12
50 2.51232668823946e-12
50.5 2.56282066587749e-12
51 2.61381653107001e-12
51.5 2.66531386910585e-12
52 2.71731454322295e-12
52.5 2.76981740802379e-12
53 2.82282149755321e-12
53.5 2.87632874139293e-12
54 2.93033844079528e-12
54.5 2.98484905880977e-12
55 3.03986244408907e-12
55.5 3.09537876950515e-12
56 3.15139624574669e-12
56.5 3.20791609605089e-12
57 3.26493897200916e-12
57.5 3.32246329431046e-12
58 3.38048993883653e-12
58.5 3.43901931208329e-12
59 3.49804956855429e-12
59.5 3.55758216117448e-12
60 3.61761818471276e-12
60.5 3.67815504027851e-12
61 3.73919400873092e-12
61.5 3.80073704692925e-12
62 3.86278090229557e-12
62.5 3.92532594726345e-12
63 3.98837474684112e-12
63.5 4.05192450691791e-12
64 4.11597543794828e-12
64.5 4.18053011115025e-12
65 4.24558614264341e-12
65.5 4.31114439163862e-12
66 4.37720688024472e-12
66.5 4.44377010746983e-12
67 4.510835266961e-12
67.5 4.57840420879951e-12
68 4.64647213536954e-12
68.5 4.715040960296e-12
69 4.78411411029306e-12
69.5 4.85368678610138e-12
70 4.92376101157914e-12
70.5 4.99434085589815e-12
71 5.06542130192863e-12
71.5 5.13700355250267e-12
72 5.20909098353524e-12
72.5 5.28167853782843e-12
73 5.35476741740343e-12
73.5 5.42836051042317e-12
74 5.50245325355774e-12
74.5 5.57704765348642e-12
75 5.65214605907782e-12
75.5 5.72774405795991e-12
76 5.8038444463313e-12
76.5 5.88044877452601e-12
77 5.95755225038916e-12
77.5 6.03515833781744e-12
78 6.11326798573493e-12
78.5 6.19187608986382e-12
79 6.27098711866519e-12
79.5 6.3506021254626e-12
80 6.43071570328544e-12
80.5 6.5113325954606e-12
81 6.59245366842944e-12
81.5 6.67407311412026e-12
82 6.75619558833093e-12
82.5 6.83882205026971e-12
83 6.92194687678081e-12
83.5 7.0055744363227e-12
84 7.08970579428475e-12
84.5 7.17433630365511e-12
85 7.25947001366128e-12
85.5 7.3451072097311e-12
86 7.43124394332026e-12
86.5 7.51788378809779e-12
87 7.60502565014748e-12
87.5 7.69266671410518e-12
88 7.78081154060247e-12
88.5 7.86945814406236e-12
89 7.95860430277321e-12
89.5 8.04825532571426e-12
90 8.13840794729265e-12
90.5 8.22905944744166e-12
91 8.32021544849246e-12
91.5 8.41187252915381e-12
92 8.50402861124419e-12
92.5 8.59668961487048e-12
93 8.68985177080434e-12
93.5 8.78351366997752e-12
94 8.87768082600262e-12
94.5 8.97234788736301e-12
95 9.06751372507003e-12
95.5 9.16318454154919e-12
96 9.25935501304124e-12
96.5 9.35602471821237e-12
97 9.45320004020376e-12
97.5 9.55087570257151e-12
98 9.64905155479694e-12
98.5 9.74773280130545e-12
99 9.84691366714198e-12
99.5 9.94659431850807e-12
100 1.0046778703584e-11
100.5 1.0147461757831e-11
101 1.02486458736766e-11
101.5 1.0350334645359e-11
102 1.04525234538177e-11
102.5 1.05552150988969e-11
103 1.0658410074203e-11
103.5 1.0762102947594e-11
104 1.0866297584787e-11
104.5 1.09709934575854e-11
105 1.10761871834273e-11
105.5 1.11818854695436e-11
106 1.1288086792633e-11
106.5 1.13947882371886e-11
107 1.15019959748137e-11
107.5 1.16097039230956e-11
108 1.17179078310361e-11
108.5 1.18266146784808e-11
109 1.19358191950521e-11
109.5 1.20455216012649e-11
110 1.21557317187833e-11
110.5 1.22664438305289e-11
111 1.2377657556317e-11
111.5 1.24893776416218e-11
112 1.26015945775804e-11
112.5 1.27143118268181e-11
113 1.28275357486435e-11
113.5 1.29412563093402e-11
114 1.30554785184115e-11
114.5 1.31702044291479e-11
115 1.32854190552288e-11
115.5 1.34011314800731e-11
116 1.35173515376709e-11
116.5 1.36340714092238e-11
117 1.37513008280425e-11
117.5 1.38690394165617e-11
118 1.39872701825839e-11
118.5 1.41060010111563e-11
119 1.42252348392072e-11
119.5 1.43449642217968e-11
120 1.44652019778737e-11
120.5 1.45859449912096e-11
121 1.47071802545209e-11
121.5 1.48289188450415e-11
122 1.49511600103852e-11
122.5 1.507389694198e-11
123 1.51971386020928e-11
123.5 1.53208783269961e-11
124 1.54451129107447e-11
124.5 1.55698553104474e-11
125 1.56950987199033e-11
125.5 1.58208398039122e-11
126 1.59470871699085e-11
126.5 1.60738316297867e-11
127 1.62010733637079e-11
127.5 1.6328821733004e-11
128 1.64570685347461e-11
128.5 1.65858152245476e-11
129 1.67150681159535e-11
129.5 1.68448198930462e-11
130 1.69750729207878e-11
130.5 1.71058288973792e-11
131 1.72370822362838e-11
131.5 1.73688378533194e-11
132 1.75010936209253e-11
132.5 1.76338466115187e-11
133 1.77671063456324e-11
133.5 1.79008682661331e-11
134 1.80351267408871e-11
134.5 1.81698879341806e-11
135 1.83051478795352e-11
135.5 1.84409082275343e-11
136 1.85771732583181e-11
136.5 1.87139327438014e-11
137 1.88511920169204e-11
137.5 1.89889591187648e-11
138 1.91272224991981e-11
138.5 1.9265983398973e-11
139 1.94052465738917e-11
139.5 1.95450085055972e-11
140 1.96852750794198e-11
140.5 1.9826040077215e-11
141 1.99672991420126e-11
141.5 2.01090679381546e-11
142 2.02513389194649e-11
142.5 2.03941024474732e-11
143 2.05373704620473e-11
143.5 2.06811366154625e-11
144 2.08254017060283e-11
144.5 2.09701746190176e-11
145 2.11154371400292e-11
145.5 2.12611998174014e-11
146 2.14074808685062e-11
146.5 2.15542498950835e-11
147 2.17015098738084e-11
147.5 2.18492864310654e-11
148 2.19975574182983e-11
148.5 2.21463211671648e-11
149 2.22955924521069e-11
149.5 2.24453600024017e-11
150 2.25956353330324e-11
150.5 2.27464148742851e-11
151 2.28976767863964e-11
151.5 2.30494504985616e-11
152 2.3201735368934e-11
152.5 2.33544956966437e-11
153 2.35077606654291e-11
153.5 2.36615427298299e-11
154 2.38158124770764e-11
154.5 2.39705842561939e-11
155 2.41258629951167e-11
155.5 2.42816378323947e-11
156 2.4437920367787e-11
156.5 2.45946924786117e-11
157 2.47519542238995e-11
157.5 2.49097361702902e-11
158 2.50680098464176e-11
158.5 2.52267666936836e-11
159 2.53860458985923e-11
159.5 2.55458267606428e-11
160 2.57060917382316e-11
160.5 2.58668655486557e-11
161 2.6028141553356e-11
161.5 2.61899164041051e-11
162 2.63521915475236e-11
162.5 2.65149566036808e-11
163 2.66782349949605e-11
163.5 2.68420179048901e-11
164 2.70062735680562e-11
164.5 2.71710424207244e-11
165 2.7336328284789e-11
165.5 2.75020839065662e-11
166 2.76683429648775e-11
166.5 2.78351261038765e-11
167 2.80023922637266e-11
167.5 2.81701520687035e-11
168 2.83384242208687e-11
168.5 2.85071948697158e-11
169 2.86764626965995e-11
169.5 2.88462231354534e-11
170 2.90164875887139e-11
170.5 2.91872654735247e-11
171 2.93585252706384e-11
171.5 2.95302813489882e-11
172 2.97025625428337e-11
172.5 2.9875327528104e-11
173 3.00485762573516e-11
173.5 3.02223473086991e-11
174 3.03966143314335e-11
174.5 3.05713653583258e-11
175 3.07466254675315e-11
175.5 3.09223891571426e-11
176 3.10986479092792e-11
176.5 3.12753999207043e-11
177 3.14526528880715e-11
177.5 3.16304189774237e-11
178 3.18086713507669e-11
178.5 3.19874127417125e-11
179 3.21666802064815e-11
179.5 3.23464375792908e-11
180 3.2526669842407e-11
180.5 3.27074289325067e-11
181 3.28886901516728e-11
181.5 3.30704214321447e-11
182 3.32526679811912e-11
182.5 3.34354283204952e-11
183 3.36186686810301e-11
183.5 3.38024065947976e-11
184 3.39866585957925e-11
184.5 3.41714114681608e-11
185 3.43566485168826e-11
185.5 3.45423843838032e-11
186 3.47286401053091e-11
186.5 3.49153782337687e-11
187 3.51025946099736e-11
187.5 3.52903442001056e-11
188 3.54785920463557e-11
188.5 3.56673040889399e-11
189 3.58565444717395e-11
189.5 3.60462965864142e-11
190 3.6236507326992e-11
190.5 3.64272299652236e-11
191 3.66184752861364e-11
191.5 3.68101924199411e-11
192 3.70024054009023e-11
192.5 3.7195141112281e-11
193 3.73883695183492e-11
193.5 3.75820804878636e-11
194 3.77763005987857e-11
194.5 3.79710335410868e-11
195 3.81662434090653e-11
195.5 3.83619410609791e-11
196 3.85581683850524e-11
196.5 3.87548840098694e-11
197 3.89520714057247e-11
197.5 3.91497925998211e-11
198 3.93480153724082e-11
198.5 3.95466997489362e-11
199 3.97459095084839e-11
199.5 3.99456306731769e-11
200 4.01458127956688e-11
200.5 4.03465057565127e-11
201 4.05477164592244e-11
201.5 4.07494014803219e-11
202 4.09515854591834e-11
202.5 4.11542884883279e-11
203 4.13574849528803e-11
203.5 4.15611639117523e-11
204 4.17653475671147e-11
204.5 4.19700468523814e-11
205 4.21752254132102e-11
205.5 4.23808934798583e-11
206 4.25870965752392e-11
206.5 4.27937791648523e-11
207 4.30009264480184e-11
207.5 4.32086150278536e-11
208 4.34167944740884e-11
208.5 4.36254301495021e-11
209 4.38346130857032e-11
209.5 4.40443004245456e-11
210 4.4254434092347e-11
210.5 4.44651017919555e-11
211 4.46762830144838e-11
211.5 4.48879148446806e-11
212 4.51000672004314e-11
212.5 4.53127416125556e-11
213 4.55258823198414e-11
213.5 4.57395288371677e-11
214 4.59537019854396e-11
214.5 4.6168364459415e-11
215 4.63835016313102e-11
215.5 4.65991166535059e-11
216 4.68151848664473e-11
216.5 4.70316582358829e-11
217 4.72485887096092e-11
217.5 4.74661264866418e-11
218 4.76844172141306e-11
218.5 4.79037080819719e-11
219 4.81241761251839e-11
219.5 4.83454555170357e-11
220 4.85665791267741e-11
220.5 4.8786008731548e-11
221 4.90019406057596e-11
221.5 4.92138398221111e-11
222 4.94243189039126e-11
222.5 4.96401525185181e-11
223 4.98716320398062e-11
223.5 5.01281290659542e-11
224 5.04095663017973e-11
224.5 5.06976430180652e-11
225 5.09528064602865e-11
225.5 5.11244327212771e-11
226 5.11787096999587e-11
226.5 5.11371246446677e-11
227 5.11046176197902e-11
227.5 5.12587774737351e-11
228 5.17788688438547e-11
228.5 5.27239712557673e-11
229 5.39149236973769e-11
229.5 5.4907811868464e-11
230 5.51337153320125e-11
230.5 5.42017713616658e-11
231 5.22420248193601e-11
231.5 5.0069566743097e-11
232 4.89708121087376e-11
232.5 5.00913375101231e-11
233 5.36794132936767e-11
233.5 5.86436036955687e-11
234 6.28314147612994e-11
234.5 6.40629111816398e-11
235 6.14278335663022e-11
235.5 5.60334213122227e-11
236 5.05823560784781e-11
236.5 4.78663159670417e-11
237 4.90656270298773e-11
237.5 5.30306473963881e-11
238 5.71437817937385e-11
238.5 5.9222559478008e-11
239 5.90576076132577e-11
239.5 5.83570559001475e-11
240 5.90994580897501e-11
240.5 6.16531047104604e-11
241 6.4314905496998e-11
241.5 6.47621180034258e-11
242 6.21909784977907e-11
242.5 5.81866971810622e-11
243 5.54312756719333e-11
243.5 5.53644743180844e-11
244 5.69916914705386e-11
244.5 5.80222793350793e-11
245 5.72575035345382e-11
245.5 5.58379774070584e-11
246 5.60367519992227e-11
246.5 5.87988122746331e-11
247 6.26113612914549e-11
247.5 6.49694268415179e-11
248 6.49342000334891e-11
248.5 6.4023444657284e-11
249 6.44200828501072e-11
249.5 6.64546993934551e-11
250 6.82008214871025e-11
250.5 6.7683260816449e-11
251 6.51889569805608e-11
251.5 6.2984256935802e-11
252 6.27332188538005e-11
252.5 6.36515966561294e-11
253 6.36045853787069e-11
253.5 6.18218795070499e-11
254 5.99049855155164e-11
254.5 5.98724356389764e-11
255 6.16728716745086e-11
255.5 6.32980640210589e-11
256 6.33591309142644e-11
256.5 6.28264390007705e-11
257 6.36819816115143e-11
257.5 6.62416735197407e-11
258 6.86735684286164e-11
258.5 6.93628711830149e-11
259 6.89800052362559e-11
259.5 6.94779360506183e-11
260 7.13769807698908e-11
260.5 7.3034599368416e-11
261 7.28951900080024e-11
261.5 7.16109765842546e-11
262 7.10995529947113e-11
262.5 7.18756237136804e-11
263 7.24087987277801e-11
263.5 7.13815169127356e-11
264 6.96005082856009e-11
264.5 6.8839599812915e-11
265 6.93283654098086e-11
265.5 6.95366504486238e-11
266 6.85149613833352e-11
266.5 6.73076649141664e-11
267 6.73802884209366e-11
267.5 6.84611235962755e-11
268 6.90265820346157e-11
268.5 6.86370372717486e-11
269 6.85544679356267e-11
269.5 6.9749520275368e-11
270 7.14060727576773e-11
270.5 7.22038471601664e-11
271 7.23310537149176e-11
271.5 7.30956170018537e-11
272 7.4808327430977e-11
272.5 7.62929908837576e-11
273 7.67438280751188e-11
273.5 7.69354431952351e-11
274 7.78987032656911e-11
274.5 7.92520966562162e-11
275 7.98530111526096e-11
275.5 7.9636121154317e-11
276 7.96491024067562e-11
276.5 8.03120599958267e-11
277 8.07874952258969e-11
277.5 8.04183402631126e-11
278 7.97901519372529e-11
278.5 7.97153112816886e-11
279 7.9923845337985e-11
279.5 7.96161016936264e-11
280 7.88387726103905e-11
280.5 7.83632361006916e-11
281 7.83847336549338e-11
281.5 7.82869165460782e-11
282 7.77659937035306e-11
282.5 7.73221172859e-11
283 7.73636207863797e-11
283.5 7.75614726459814e-11
284 7.75024956010196e-11
284.5 7.73949987187132e-11
285 7.76401283477103e-11
285.5 7.81417962915698e-11
286 7.85487471481552e-11
286.5 7.88742335833736e-11
287 7.93916940234246e-11
287.5 8.01207835236957e-11
288 8.0848686297371e-11
288.5 8.15229760010444e-11
289 8.22610713462286e-11
289.5 8.30809198590745e-11
290 8.3910686182228e-11
290.5 8.47460241724927e-11
291 8.5580472178917e-11
291.5 8.63418565657956e-11
292 8.70564926054668e-11
292.5 8.78455773996799e-11
293 8.8641330915839e-11
293.5 8.92294620656972e-11
294 8.96716703671757e-11
294.5 9.02540924446616e-11
295 9.09147374397062e-11
295.5 9.12768939567709e-11
296 9.13774473508199e-11
296.5 9.16757205290548e-11
297 9.21685886052192e-11
297.5 9.23190004198324e-11
298 9.2094775246315e-11
298.5 9.21181132530964e-11
299 9.24760230542058e-11
299.5 9.24817598536508e-11
300 9.2011564117143e-11
300.5 9.18368015377959e-11
301 9.21415741413148e-11
301.5 9.20971099425073e-11
302 9.14889582881503e-11
302.5 9.1229888148506e-11
303 9.15857885447041e-11
303.5 9.15854407577217e-11
304 9.09452006095831e-11
304.5 9.07214572225662e-11
305 9.12285255131701e-11
305.5 9.13428680404896e-11
306 9.07511255585633e-11
306.5 9.06652215933893e-11
307 9.13980611308279e-11
307.5 9.16577469658452e-11
308 9.11587102074003e-11
308.5 9.12842159180267e-11
309 9.22787811560279e-11
309.5 9.26681570661246e-11
310 9.22705440097173e-11
310.5 9.26499945674926e-11
311 9.38985617513476e-11
311.5 9.43587219884649e-11
312 9.40457181926742e-11
312.5 9.46956742401905e-11
313 9.61484791603718e-11
313.5 9.65876490510206e-11
314 9.63332398333922e-11
314.5 9.72522858692254e-11
315 9.88217614042567e-11
315.5 9.91314858618458e-11
316 9.89193912189264e-11
316.5 1.00093463060813e-10
317 1.01660625798825e-10
317.5 1.01737282307732e-10
318 1.01577208911651e-10
318.5 1.02979902130137e-10
319 1.04402865132599e-10
319.5 1.04170615186787e-10
320 1.04107643262614e-10
320.5 1.05694039724756e-10
321 1.06818833172267e-10
321.5 1.06253500214647e-10
322 1.06367278499594e-10
322.5 1.08061674971304e-10
323 1.08739678588769e-10
323.5 1.07889714453711e-10
324 1.08278232007683e-10
324.5 1.09961390787513e-10
325 1.10075626166836e-10
325.5 1.09072957209022e-10
326 1.09821823319439e-10
326.5 1.11325923043022e-10
327 1.10825063143643e-10
327.5 1.09879403311495e-10
328 1.11020093318932e-10
328.5 1.12139610951266e-10
329 1.11075522576875e-10
329.5 1.10444245933794e-10
330 1.11910791223711e-10
330.5 1.12438858851562e-10
331 1.10995684381964e-10
331.5 1.10924727327214e-10
332 1.12526863376003e-10
332.5 1.12317943673645e-10
333 1.10813568339836e-10
333.5 1.11456130691773e-10
334 1.12889544630658e-10
334.5 1.11936287433453e-10
335 1.10778791242238e-10
335.5 1.12112164494348e-10
336 1.13021032897518e-10
336.5 1.11519344237238e-10
337 1.11109419942458e-10
337.5 1.12882926765629e-10
338 1.12976106062804e-10
338.5 1.11340606239174e-10
339 1.11931332010283e-10
339.5 1.13686645583577e-10
340 1.12881072001468e-10
340.5 1.11672830626226e-10
341 1.13230291391432e-10
341.5 1.14421333214692e-10
342 1.12953617405739e-10
342.5 1.12710598886186e-10
343 1.14844497069676e-10
343.5 1.15044600915544e-10
344 1.13479237271218e-10
344.5 1.14486605900595e-10
345 1.16517221682451e-10
345.5 1.15648674907556e-10
346 1.1472833857157e-10
346.5 1.16819789139349e-10
347 1.18011628235901e-10
347.5 1.16484007052647e-10
348 1.16829676881106e-10
348.5 1.1934500675972e-10
349 1.19249985367966e-10
349.5 1.17887140234372e-10
350 1.19655497310769e-10
350.5 1.21645751492771e-10
351 1.2040352839437e-10
351.5 1.20117286452046e-10
352 1.22799561196884e-10
352.5 1.23457166939236e-10
353 1.21856729741023e-10
353.5 1.23163083712332e-10
354 1.25703148496693e-10
354.5 1.24841617888745e-10
355 1.24015321897679e-10
355.5 1.2664012096363e-10
356 1.27919591378038e-10
356.5 1.26212535940448e-10
357 1.27026261065226e-10
357.5 1.2989123588512e-10
358 1.29389673744624e-10
358.5 1.281256567187e-10
359 1.30573264551656e-10
359.5 1.32303298692467e-10
360 1.30542500059759e-10
360.5 1.30906327039808e-10
361 1.33931914505224e-10
361.5 1.33696016624327e-10
362 1.32084063337312e-10
362.5 1.34328538692602e-10
363 1.36339863541878e-10
363.5 1.34516764050123e-10
364 1.34521665921347e-10
364.5 1.37611678164054e-10
365 1.37508446147949e-10
365.5 1.35622576291791e-10
366 1.37711586635219e-10
366.5 1.39854093677802e-10
367 1.37920754997679e-10
367.5 1.37690980463228e-10
368 1.40805923620586e-10
368.5 1.40685803728796e-10
369 1.38593967676736e-10
369.5 1.40628188267421e-10
370 1.42769647930955e-10
370.5 1.40661656255791e-10
371 1.40349960857591e-10
371.5 1.43484128482713e-10
372 1.43191452462536e-10
372.5 1.40972728281926e-10
373 1.43083965009135e-10
373.5 1.45094823964179e-10
374 1.42754447030463e-10
374.5 1.42541439202608e-10
375 1.4569156259991e-10
375.5 1.45071749077459e-10
376 1.42837576623858e-10
376.5 1.4516338901711e-10
377 1.46899032809362e-10
377.5 1.44301144454653e-10
378 1.44391950758076e-10
378.5 1.47523536678963e-10
379 1.46433763182002e-10
379.5 1.4434704836009e-10
380 1.46999807420191e-10
380.5 1.48286267285038e-10
381 1.45466997660007e-10
381.5 1.4607938493375e-10
382 1.49092000218409e-10
382.5 1.47422388792709e-10
383 1.45710941837957e-10
383.5 1.48736453968493e-10
384 1.49370462271605e-10
384.5 1.46461153861714e-10
385 1.47794756848519e-10
385.5 1.50495439486818e-10
386 1.48209506490861e-10
386.5 1.47160407266443e-10
387 1.50489339348071e-10
387.5 1.50266336637135e-10
388 1.4752063441796e-10
388.5 1.49702237466629e-10
389 1.5180222899031e-10
389.5 1.4899108236759e-10
390 1.4891411607118e-10
390.5 1.52318407650849e-10
391 1.51093006138365e-10
391.5 1.48891715162148e-10
392 1.51899546008508e-10
392.5 1.53049618572449e-10
393 1.49988688449222e-10
393.5 1.51137670597373e-10
394 1.54212136107491e-10
394.5 1.51992342938122e-10
395 1.50801879909888e-10
395.5 1.54384801105868e-10
396 1.5426858457654e-10
396.5 1.51446246106224e-10
397 1.5389723834392e-10
397.5 1.56102153287146e-10
398 1.53154609494873e-10
398.5 1.53414559649567e-10
399 1.57046717269707e-10
399.5 1.55530694941483e-10
400 1.53604021889774e-10
400.5 1.5711956755566e-10
401 1.57913039914667e-10
401.5 1.54827890213368e-10
402 1.56766860158814e-10
402.5 1.59692455428479e-10
403 1.56998181853711e-10
403.5 1.56637668805949e-10
404 1.6057929550705e-10
404.5 1.59642177558435e-10
405 1.57287863304229e-10
405.5 1.60710472965365e-10
406 1.62129088386183e-10
406.5 1.58947579995423e-10
407 1.60565539424597e-10
407.5 1.63944253374672e-10
408 1.614429635169e-10
408.5 1.6074618705265e-10
409 1.64893076207276e-10
409.5 1.64289836645519e-10
410 1.61723877533169e-10
410.5 1.6515943380243e-10
411 1.66904025797364e-10
411.5 1.63659129874612e-10
412 1.65209878984415e-10
412.5 1.68834027153653e-10
413 1.66355866222538e-10
413.5 1.6559596416002e-10
414 1.69924027860785e-10
414.5 1.69354823543863e-10
415 1.66740189635225e-10
415.5 1.7035332106112e-10
416 1.72117328871975e-10
416.5 1.68786118095e-10
417 1.70549369051974e-10
417.5 1.74223276139388e-10
418 1.71561250153685e-10
418.5 1.71019141478299e-10
419 1.75511487308155e-10
419.5 1.74654444509e-10
420 1.7216578229151e-10
420.5 1.76118657787601e-10
421 1.77569408086269e-10
421.5 1.74155316373892e-10
422 1.76413946774755e-10
422.5 1.79894874219714e-10
423 1.76873467922288e-10
423.5 1.76861466347233e-10
424 1.81433310993367e-10
424.5 1.79977946861023e-10
425 1.77862762272786e-10
425.5 1.82250047886298e-10
426 1.83019450117715e-10
426.5 1.79631906682028e-10
427 1.82635746042613e-10
427.5 1.85586706593967e-10
428 1.82138959996893e-10
428.5 1.83002291145771e-10
429 1.87428423531863e-10
429.5 1.85132931471033e-10
430 1.83751809999537e-10
430.5 1.88519262976841e-10
431 1.88229945003654e-10
431.5 1.8515740497058e-10
432 1.89046149610872e-10
432.5 1.91017241456007e-10
433 1.8727159288786e-10
433.5 1.89324038558091e-10
434 1.93175989323454e-10
434.5 1.89979871422732e-10
435 1.89828404672883e-10
435.5 1.94753056138856e-10
436 1.93207088460798e-10
436.5 1.91012928286011e-10
437 1.95636253837314e-10
437.5 1.95840335379881e-10
438 1.91633337019222e-10
438.5 1.94273495817661e-10
439 1.96399690807904e-10
439.5 1.92971967243006e-10
440 1.96690942386133e-10
440.5 2.05416321137102e-10
441 2.07911347016022e-10
441.5 2.10935780439859e-10
442 2.13425580680437e-10
442.5 1.98268800044724e-10
443 1.6892761344947e-10
443.5 1.41748044461411e-10
444 1.26734214415439e-10
444.5 1.55565191999032e-10
445 2.71713375385969e-10
445.5 4.78417999309621e-10
446 7.41068813340644e-10
446.5 1.0025496275953e-09
447 1.18078790476861e-09
447.5 1.26300988017788e-09
448 1.49687300120447e-09
448.5 2.5675625458713e-09
449 5.74424228969117e-09
449.5 1.29476728334066e-08
450 2.67035923250869e-08
450.5 5.02696789119763e-08
451 8.8382097391579e-08
451.5 1.48984586908972e-07
452 2.46492425322848e-07
452.5 4.07290336491358e-07
453 6.77684450593997e-07
453.5 1.13387977213858e-06
454 1.89363125874689e-06
454.5 3.13067437563975e-06
455 5.09573017208857e-06
455.5 8.14989764775519e-06
456 1.28158200082511e-05
456.5 1.98502093067745e-05
457 3.03393041822433e-05
457.5 4.58142403269546e-05
458 6.83743434938974e-05
458.5 0.000100798227672742
459 0.000146624124281064
459.5 0.000210191931489152
460 0.000296644981984149
460.5 0.000411874074846537
461 0.000562355708628807
461.5 0.000754813182482385
462 0.000995624155980178
462.5 0.00128990599572874
463 0.00164024098794143
463.5 0.00204509130532116
464 0.00249710344954107
464.5 0.00298164446255145
465 0.00347595614642735
465.5 0.0039492503955287
466 0.00436398081882864
466.5 0.00467846662244012
467 0.00485096233036686
467.5 0.00484508752945124
468 0.00463626087229462
468.5 0.00421845911975984
469 0.003610223307273
469.5 0.002858369767484
470 0.00203755668423174
470.5 0.00124409511121578
471 0.000583410528058499
471.5 0.000152207803353612
472 1.82350307502056e-05
472.5 0.000202060467762444
473 0.000665922803836735
473.5 0.0013140013095915
474 0.00200626746091111
474.5 0.00258490102703492
475 0.00290889206271039
475.5 0.00288961454843612
476 0.00251840133265177
476.5 0.00187713268818693
477 0.00112534745543142
477.5 0.000462829700082335
478 7.44385643121362e-05
478.5 7.20043253986581e-05
479 0.000452818701137452
479.5 0.001092016902853
480 0.00177602679004682
480.5 0.00226956781244251
481 0.00239552127037331
481.5 0.00210057225006176
482 0.00148185462824545
482.5 0.000760452143034319
483 0.000204925986647513
483.5 2.8404404080806e-05
484 0.000298568647779246
484.5 0.000901179318306305
485 0.00157922751552279
485.5 0.00203716987093669
486 0.00206863951161645
486.5 0.00165216123398201
487 0.000969305872381715
487.5 0.000330122703163697
488 3.19881250296065e-05
488.5 0.00021446481273108
489 0.000783620749174235
489.5 0.0014508388333715
490 0.00187330872698502
490.5 0.00182839851902288
491 0.00133332550256579
491.5 0.000644812742259411
492 0.000130103317468582
492.5 6.8784302812765e-05
493 0.000491834516114219
493.5 0.00115524298811702
494 0.00167297214677062
494.5 0.00173850068118897
495 0.00130775544518078
495.5 0.000633369555628311
496 0.000120891883438131
496.5 8.27388885870388e-05
497 0.000538539164311316
497.5 0.0011949221817121
498 0.00162729584303449
498.5 0.00155188754636984
499 0.00101370063916661
499.5 0.000364888657090883
500 3.71628887896796e-05
500.5 0.00024969420037885
501 0.000852104294154924
501.5 0.00142142946984374
502 0.0015541689116557
502.5 0.00115206295364903
503 0.00049907102972262
503.5 6.54597729282302e-05
504 0.000166605108467982
504.5 0.000723678922366685
505 0.00131495477826258
505.5 0.00148971465384427
506 0.00111118216999394
506.5 0.000467286001529627
507 5.58858267254475e-05
507.5 0.000197014711427182
508 0.000773987566569609
508.5 0.0013203120246186
509 0.00139199967772866
509.5 0.000927922344257575
510 0.000305667531974823
510.5 3.75400561969971e-05
511 0.000344057909736563
511.5 0.000962252269172232
512 0.00136307635247378
512.5 0.00120067790048635
513 0.000612090884717301
513.5 0.000106424847405788
514 0.000124944479665178
514.5 0.000647704272084318
515 0.00120435080758984
515.5 0.00129183756085838
516 0.000828319485607778
516.5 0.000233492711080973
517 5.1527411174738e-05
517.5 0.000447594683934297
518 0.00104765648083101
518.5 0.00128486065996706
519 0.000932885460352383
519.5 0.00032426210228273
520 3.97944347363464e-05
520.5 0.000350542385663237
521 0.000949610477668759
521.5 0.00124766822487001
522 0.000949690886978922
522.5 0.000348476534099156
523 4.06682973187689e-05
523.5 0.000331793860843368
524 0.000923393755128113
524.5 0.00121131709738054
525 0.000899612955575937
525.5 0.000306349903844273
526 4.28395805321684e-05
526.5 0.000380510333289541
527 0.00096169124629837
527.5 0.00117137917722938
528 0.000785653503221895
528.5 0.000213153655263344
529 6.5335907772536e-05
529.5 0.000498452575990493
530 0.00103881993674708
530.5 0.00109505164187725
531 0.000603941064131734
531.5 0.000104480436971231
532 0.000147621329829016
532.5 0.00068122952516416
533 0.0011038967961496
533.5 0.000938463529883577
534 0.000370563526922324
534.5 4.35273590926301e-05
535 0.000327755344515619
535.5 0.000892283359216312
536 0.00108306095507969
536.5 0.000677940287847113
537 0.000146951042731679
537.5 0.000109129527397182
538 0.000605094225147509
538.5 0.0010450095487443
539 0.000905261495282165
539.5 0.00035107464686723
540 4.43245383547776e-05
540.5 0.000351538044953883
541 0.000897352957701007
541.5 0.00101651197454872
542 0.000562441160214473
542.5 8.97539624975812e-05
543 0.000178316147277234
543.5 0.000715131393918633
544 0.00103043585471297
544.5 0.000729792979331252
545 0.000188228623665212
545.5 8.51293383053676e-05
546 0.000547563473996946
546.5 0.000985200016494808
547 0.000839223813948333
547.5 0.000295224781187681
548 4.98972955696855e-05
548.5 0.00041643933504803
549 0.000916284577898782
549.5 0.000898251572227958
550 0.000385145176455275
550.5 4.70444642718554e-05
551 0.000325373472692623
551.5 0.00084867886713171
552 0.000921976099602201
552.5 0.000447310060261262
553 5.62254585799954e-05
553.5 0.000269599395221596
554 0.000796659559576384
554.5 0.00092446428182442
555 0.000479493703399879
555.5 6.45282376111508e-05
556 0.000242783625449927
556.5 0.000766751669531705
557 0.000915017617074401
557.5 0.000482707047557267
558 6.58410542958758e-05
558.5 0.000240480901917229
559 0.000760154910497253
559.5 0.000897008217832974
560 0.000458572840130002
560.5 5.9808843863559e-05
561 0.000261217018844947
561.5 0.000774359762720237
562 0.000868554763042677
562.5 0.00040894816235401
563 5.10506453101649e-05
563.5 0.000305836049265062
564 0.000803253709412019
564.5 0.000823791174369318
565 0.000337183060351429
565.5 4.85499564112215e-05
566 0.000375648070583076
566.5 0.000836946109936941
567 0.000755213318496092
567.5 0.000250095040045903
568 6.45468031644705e-05
568.5 0.000469722253692178
569 0.000861369329855965
569.5 0.000656397477720133
570 0.000159858811776231
570.5 0.000112398412927732
571 0.000581661268930306
571.5 0.000859031497954524
572 0.000525898409384921
572.5 8.51228397529372e-05
573 0.000202922774506977
573.5 0.00069656439785046
574 0.000811357615911109
574.5 0.000371555240488363
575 5.01018109292459e-05
575.5 0.00033868000187031
576 0.000789195100447301
576.5 0.00070430225593287
577 0.000215024521474796
577.5 7.99966719265174e-05
578 0.000506876407518114
578.5 0.000826259588661807
579 0.000537482966387152
579.5 9.30097564100295e-05
580 0.0001907331980507
580.5 0.000673485731296315
581 0.000775678692705687
581.5 0.000334835088308594
582 5.07474393694478e-05
582.5 0.000374130271801785
583 0.000785244769889345
583.5 0.000624588419722056
584 0.000149590945387825
584.5 0.000123426426133205
585 0.000585438271342192
585.5 0.000785965705673555
586 0.000399605737620243
586.5 5.33443186363139e-05
587 0.000309088281377363
587.5 0.000745991961030776
588 0.000647954826130822
588.5 0.000175523322412502
589 0.000103896709155701
589.5 0.000548010417771678
590 0.000771926816486759
590.5 0.000404939056173515
591 5.495356813256e-05
591.5 0.000301421513770883
592 0.000730361666794855
592.5 0.000624676561340655
593 0.000161020492232742
593.5 0.000115207302577422
594 0.000561051986386203
594.5 0.000745580707816421
595 0.000357418189965203
595.5 5.19581514601254e-05
596 0.000344366302727665
596.5 0.000735115917179343
597 0.000558759269602478
597.5 0.000115593295692444
598 0.000161026066404457
598.5 0.00061432078672395
599 0.000696279998013121
599.5 0.000265934131228312
600 6.3298660490763e-05


==> 3001spins-no1000,singlemagnon-range4-p2point5.txt <==
t e
0 1.5762199842392e-29
0.5 4.40338952193823e-29
1 1.23545784900361e-28
1.5 1.59853453771932e-28
2 3.25054457174751e-29
2.5 4.41998988879271e-29
3 2.04645972747185e-28
3.5 1.11980314269717e-28
4 9.71364710199038e-29
4.5 3.49839787786914e-28
5 2.33942253503532e-28
5.5 1.44414270256377e-29
6 1.87639621185793e-28
6.5 1.2400395764866e-28
7 6.7781052549687e-29
7.5 6.06050764097234e-28
8 6.39483423335328e-28
8.5 2.12286122115707e-28
9 6.44973307959394e-28
9.5 8.74490949668834e-28
10 2.7343553000461e-28
10.5 5.01014633949167e-28
11 9.37402499704348e-28
11.5 3.29055015614659e-28
12 6.67830608646553e-29
12.5 1.85513486033547e-28
13 6.46652632021704e-30
13.5 7.23541629042019e-28
14 1.30466266012955e-27
14.5 5.51374489047775e-28
15 7.86343014970768e-28
15.5 1.65523718094223e-27
16 8.8445726090452e-28
16.5 2.36103021428867e-28
17 4.31265688627635e-28
17.5 1.22127760333393e-28
18 7.15346267888034e-28
18.5 1.9894049237081e-27
19 2.09145439753745e-27
19.5 2.66791609232261e-27
20 4.05130683462523e-27
20.5 4.23584195989545e-27
21 4.01407597412746e-27
21.5 5.30175429587398e-27
22 9.99166094548166e-27
22.5 1.76004385406784e-26
23 2.21615647997487e-26
23.5 2.16745860010921e-26
24 2.06625829193131e-26
24.5 2.01591079771555e-26
25 2.09248500953986e-26
25.5 2.2732932868503e-26
26 1.83853025758864e-26
26.5 1.11841206619604e-26
27 1.30190697791301e-26
27.5 1.51242369428211e-26
28 6.54457526075098e-27
28.5 1.4161492259639e-27
29 5.52081055156903e-27
29.5 4.69098830737276e-27
30 2.03533030389778e-27
30.5 8.51339717915106e-27
31 1.21130292866951e-26
31.5 4.06352652152122e-27
32 1.75766139046286e-27
32.5 1.37709026920274e-26
33 2.06014127528928e-26
33.5 1.1296921904032e-26
34 2.32638402231749e-27
34.5 6.29677648619358e-27
35 1.46187125490895e-26
35.5 1.56514425875803e-26
36 8.57323935246419e-27
36.5 4.68382758573723e-27
37 1.60819235630441e-26
37.5 3.40675356489885e-26
38 3.42813419709479e-26
38.5 1.40109977246132e-26
39 2.85752562045309e-27
39.5 1.41936874668301e-26
40 1.47963178626984e-26
40.5 9.24545734860531e-28
41 2.96101279134287e-26
41.5 7.91275082008406e-26
42 5.33911818317269e-26
42.5 4.06894301626643e-27
43 4.81559107735533e-26
43.5 9.54796024569619e-26
44 3.82584445908898e-26
44.5 6.36707039113678e-27
45 7.84140847535088e-26
45.5 9.9609192407655e-26
46 2.40722722557923e-26
46.5 1.11734881385623e-26
47 7.57931705706584e-26
47.5 6.46212576661871e-26
48 4.16520289558174e-27
48.5 4.65642942056374e-26
49 1.07661263220177e-25
49.5 4.45325389702042e-26
50 6.08183182574984e-27
50.5 8.39328421615213e-26
51 8.20972030129671e-26
51.5 8.73002069509881e-27
52 3.82915942062374e-26
52.5 5.25670801648239e-26
53 7.6677467003792e-27
53.5 9.21198998650087e-26
54 1.5489207419351e-25
54.5 3.49480259624004e-26
55 3.87063417673628e-26
55.5 1.79570196266415e-25
56 1.11329373934678e-25
56.5 6.39664607179412e-28
57 8.11505282098533e-26
57.5 9.62263055904188e-26
58 3.00220676540715e-26
58.5 7.18190581355759e-26
59 5.11692987717691e-26
59.5 1.13552867394831e-26
60 1.91624117917929e-25
60.5 2.79276841399766e-25
61 1.27008894087675e-25
61.5 2.02795430373352e-25
62 4.18263540572023e-25
62.5 2.73088121713961e-25
63 5.00561162502369e-26
63.5 1.54146880773276e-25
64 2.75576697829816e-25
64.5 1.73770823242839e-25
65 3.45442174304498e-26
65.5 1.71954557434093e-26
66 1.58141381600675e-25
66.5 2.63857045733337e-25
67 1.52949587918737e-25
67.5 1.72248495230393e-25
68 4.52430051126796e-25
68.5 4.30852807981475e-25
69 1.78425625513069e-25
69.5 3.6343087404026e-25
70 6.22973802837469e-25
70.5 3.35251485158189e-25
71 7.60314122562789e-26
71.5 2.85055910446829e-25
72 3.60521266094483e-25
72.5 1.15649297763788e-25
73 4.04919061288668e-26
73.5 1.39125410265731e-25
74 9.62399649900574e-26
74.5 1.32808702204631e-26
75 8.48152176338223e-26
75.5 1.31403612155872e-25
76 2.46491648387699e-26
76.5 8.8165793069479e-26
77 3.58811713168653e-25
77.5 3.01269202217895e-25
78 8.62235639873562e-26
78.5 3.83431000305537e-25
79 6.73604373767569e-25
79.5 3.56781380327485e-25
80 2.39055579197438e-25
80.5 5.43309366847812e-25
81 4.18363297246765e-25
81.5 1.62282356642833e-25
82 3.27294708550824e-25
82.5 2.96110107390369e-25
83 1.21094271436445e-25
83.5 3.62858626366539e-25
84 4.12172767450824e-25
84.5 1.5962251173329e-25
85 4.08478024851805e-25
85.5 6.39515624673288e-25
86 2.67935407446236e-25
86.5 2.06277848363015e-25
87 5.35165943810976e-25
87.5 3.55797160098461e-25
88 3.85962745151749e-26
88.5 1.26029462362324e-25
89 1.31473995784623e-25
89.5 1.38245897584968e-26
90 8.7133692639939e-26
90.5 8.42479685302259e-26
91 5.47811644558395e-26
91.5 3.12045799711714e-25
92 4.39200493631329e-25
92.5 2.38182472132032e-25
93 3.65184463466207e-25
93.5 8.03694761489065e-25
94 7.08259514234122e-25
94.5 2.68367408667554e-25
95 4.07274451713106e-25
95.5 7.64236626258879e-25
96 4.9278431530408e-25
96.5 6.45232215433589e-26
97 1.21629740003416e-26
97.5 1.64255965714839e-26
98 2.38526470699238e-25
98.5 7.10492895901823e-25
99 6.28139551962625e-25
99.5 3.1226764202772e-25
100 5.61004315133649e-25
100.5 5.44600640834288e-25
101 7.05532569470939e-26
101.5 3.39859135190011e-25
102 9.03265650843549e-25
102.5 1.01079495424136e-24
103 1.72064756884468e-24
103.5 2.79358621815379e-24
104 2.65152349623616e-24
104.5 1.82455742538222e-24
105 1.39241560696568e-24
105.5 9.74828434868115e-25
106 4.7576984962609e-25
106.5 2.34273722715452e-25
107 3.09719861444763e-25
107.5 6.96945600016512e-25
108 7.72276739654067e-25
108.5 5.95311555113946e-25
109 1.43232282441891e-24
109.5 2.41191279779572e-24
110 2.0184645227612e-24
110.5 1.9223932336286e-24
111 2.57187036073995e-24
111.5 1.71530582446755e-24
112 5.68713342454763e-25
112.5 1.17783429795277e-24
113 1.34704152534505e-24
113.5 5.4831223011584e-25
114 1.03873495559689e-24
114.5 1.53584567971596e-24
115 5.30599099140515e-25
115.5 1.16808698216388e-25
116 6.67588138366007e-25
116.5 5.48828904613105e-25
117 9.28363458508439e-26
117.5 2.57490490066064e-26
118 4.60039074777579e-25
118.5 1.14652688846683e-24
119 8.14825227202039e-25
119.5 2.02637375935115e-25
120 1.18241283440075e-24
120.5 1.67141763531763e-24
121 5.51858758047727e-25
121.5 1.07207647265532e-24
122 2.34651287098057e-24
122.5 1.27648215558889e-24
123 8.7266642199227e-25
123.5 2.32882741056512e-24
124 1.70316406196419e-24
124.5 7.56775402897159e-25
125 2.53904916729892e-24
125.5 2.84969896646114e-24
126 1.00560471842063e-24
126.5 1.81947343905606e-24
127 3.21524183319879e-24
127.5 1.63141281483403e-24
128 7.675188730064e-25
128.5 1.81401245528523e-24
129 1.32076684314071e-24
129.5 4.42992023050353e-25
130 1.05292465017373e-24
130.5 9.05963726613608e-25
131 2.03592919968744e-25
131.5 9.36947426758166e-25
132 1.40175753199799e-24
132.5 6.01081244746965e-25
133 5.07656727774005e-25
133.5 9.76764686805116e-25
134 6.41328479764327e-25
134.5 3.98163709540667e-25
135 8.41908428945093e-25
135.5 8.7268357101771e-25
136 3.31528321489339e-25
136.5 1.54726039328336e-25
137 3.90134191933562e-25
137.5 3.50688940983898e-25
138 1.71196239045631e-25
138.5 3.67641002478311e-25
139 4.13880263047286e-25
139.5 4.96067130546034e-26
140 1.36767126501314e-25
140.5 3.84262420919734e-25
141 1.72464916904168e-25
141.5 5.4700763345705e-25
142 1.12148458725588e-24
142.5 6.10248834856432e-25
143 9.81556529402757e-25
143.5 2.74641100627664e-24
144 2.53039476869742e-24
144.5 1.06563341854026e-24
145 1.53229175619534e-24
145.5 2.11964751078883e-24
146 1.63203005927222e-24
146.5 1.91241878597364e-24
147 1.66724623483433e-24
147.5 6.20483425375649e-25
148 1.51476685757495e-24
148.5 2.39602418080815e-24
149 1.15164680182454e-24
149.5 8.82226777220232e-25
150 1.46687247324799e-24
150.5 9.46752559283302e-25
151 1.48059115965804e-24
151.5 2.05718396325352e-24
152 5.70831965891329e-25
152.5 1.01319471252664e-24
153 3.18537813602679e-24
153.5 2.17882562842518e-24
154 9.57582745815286e-25
154.5 2.41451364980424e-24
155 2.54385412099194e-24
155.5 1.99353443053256e-24
156 2.99265564305772e-24
156.5 2.1432038551886e-24
157 6.2613176538084e-25
157.5 2.14326818612794e-24
158 2.85121575512947e-24
158.5 9.46794667588968e-25
159 4.8179535796905e-25
159.5 9.54802397753435e-25
160 4.12068496827694e-25
160.5 4.99081078352999e-25
161 7.57675772085399e-25
161.5 1.5092117936043e-25
162 3.3083251501719e-25
162.5 9.79375301842214e-25
163 6.10139286051865e-25
163.5 1.42223684567633e-25
164 1.84010583011121e-25
164.5 1.23699538570959e-25
165 3.04781577190338e-27
165.5 6.40447078035182e-26
166 2.44394986790657e-25
166.5 4.93477500942752e-25
167 9.68653664834817e-25
167.5 1.33079574865086e-24
168 6.91094007592054e-25
168.5 2.62109506998983e-25
169 1.48131515194029e-24
169.5 1.90005749062526e-24
170 6.65638108232189e-25
170.5 5.7144414919018e-25
171 8.48646881090909e-25
171.5 6.75028953880534e-25
172 2.1913100440566e-24
172.5 2.53631371120117e-24
173 2.87723139812334e-25
173.5 1.22109268986489e-24
174 3.53598883102089e-24
174.5 1.63346444696645e-24
175 6.35030639695431e-25
175.5 2.72137338894175e-24
176 2.94136636114526e-24
176.5 3.36259250919858e-24
177 4.24076518902695e-24
177.5 2.24711517886663e-24
178 3.79111898939319e-24
178.5 8.59116521373677e-24
179 5.72140628898879e-24
179.5 9.12943377816423e-25
180 3.62664915371128e-24
180.5 4.94126776517355e-24
181 1.63830943054073e-24
181.5 1.39933362556325e-24
182 2.70043553175598e-24
182.5 3.53066413509853e-24
183 4.66321209532094e-24
183.5 2.19545943347338e-24
184 6.10035079335112e-25
184.5 4.70082096869888e-24
185 4.4686581916932e-24
185.5 1.30821610559115e-25
186 2.88093152915325e-24
186.5 5.8182748713532e-24
187 1.86124823266297e-24
187.5 4.02116690260831e-25
188 2.17699246752262e-24
188.5 1.50903284630294e-24
189 1.33030914953794e-24
189.5 1.09594322004077e-24
190 2.39508343660105e-25
190.5 2.93255434070968e-24
191 3.56129791454868e-24
191.5 1.45253411535853e-25
192 3.01882768438138e-24
192.5 7.49699255652455e-24
193 3.29581367429985e-24
193.5 4.77621320168008e-25
194 4.30608410497635e-24
194.5 4.530002161152e-24
195 1.69698287428963e-24
195.5 1.28819005396816e-24
196 1.12286585948844e-24
196.5 2.16589068799447e-24
197 3.46487229004181e-24
197.5 9.19693685348164e-25
198 7.92216046600554e-25
198.5 5.09138078433521e-24
199 3.97237653579439e-24
199.5 2.79736735342399e-25
200 2.88391105685796e-24
200.5 4.70385042123359e-24
201 1.22241759700161e-24
201.5 5.93227417821367e-25
202 2.97087576263775e-24
202.5 2.30501182706125e-24
203 3.26544122092348e-25
203.5 3.03120225223478e-25
204 1.68476816051498e-24
204.5 2.54515278346721e-24
205 1.05529350521576e-24
205.5 1.35270216475789e-25
206 3.20634242089326e-24
206.5 4.99068742237492e-24
207 1.85768296342479e-24
207.5 5.47502518724914e-25
208 3.44593519346567e-24
208.5 3.9976402503274e-24
209 1.37085049078892e-24
209.5 6.11496836286621e-25
210 1.69828494393002e-24
210.5 1.62923869944341e-24
211 7.26425805324839e-25
211.5 7.14239990903907e-25
212 1.41897431973417e-24
212.5 1.39769472392283e-24
213 7.77599632014233e-25
213.5 1.55083997279228e-24
214 3.18990614132481e-24
214.5 2.716760588479e-24
215 1.3197417244107e-24
215.5 2.63271392961518e-24
216 4.51153624896342e-24
216.5 3.1990757728631e-24
217 1.62432991250527e-24
217.5 2.9244688022068e-24
218 3.79614873745099e-24
218.5 2.2268005895067e-24
219 1.39650345710707e-24
219.5 2.13981336249597e-24
220 1.93112293467871e-24
220.5 1.18818237895627e-24
221 1.91530090456097e-24
221.5 2.54739680208777e-24
222 1.18989318899639e-24
222.5 5.43844414566235e-25
223 2.61094842562737e-24
223.5 3.53298454075632e-24
224 1.41734936761616e-24
224.5 8.13354729074919e-25
225 2.67404658369489e-24
225.5 2.50384022113528e-24
226 1.10752494838837e-24
226.5 2.12793855880895e-24
227 2.88252461328316e-24
227.5 1.17585953667084e-24
228 1.02713090971174e-24
228.5 3.12919362047209e-24
229 2.94679710408539e-24
229.5 1.11031872654868e-24
230 1.72706681878364e-24
230.5 2.67579644268783e-24
231 1.41599589836416e-24
231.5 2.20328164118564e-24
232 4.71962815563135e-24
232.5 2.73097657050206e-24
233 8.41176452020694e-25
233.5 5.11029384820323e-24
234 5.98285446408358e-24
234.5 1.32052963439567e-24
235 3.85661800717715e-24
235.5 7.93075951624676e-24
236 2.21418011390491e-24
236.5 1.97350349582593e-24
237 1.21582925777032e-23
237.5 1.03546722900282e-23
238 5.96420889123588e-25
238.5 5.60312224334045e-24
239 1.23325808259334e-23
239.5 4.29165316476797e-24
240 8.38511262662139e-25
240.5 9.1292333115223e-24
241 8.11172586884724e-24
241.5 4.40153130917112e-25
242 5.3321446875239e-24
242.5 1.14581506999286e-23
243 3.91850473701084e-24
243.5 8.94219841928232e-25
244 9.71939317694197e-24
244.5 8.04918720065712e-24
245 5.28600756565281e-26
245.5 7.06797351625854e-24
246 1.15659310098199e-23
246.5 1.59842206076166e-24
247 4.52564000340297e-24
247.5 1.48972875187669e-23
248 5.58141263143699e-24
248.5 1.76338904068881e-24
249 1.8041904441729e-23
249.5 1.62783499069069e-23
250 1.13976538992517e-24
250.5 8.40039291657494e-24
251 1.56884024933225e-23
251.5 3.58774244812486e-24
252 2.34098843490417e-24
252.5 1.06357129894129e-23
253 4.30597404587518e-24
253.5 1.07380798552985e-24
254 1.04861494949572e-23
254.5 8.56114652840561e-24
255 1.19199309130287e-24
255.5 8.88680630387473e-24
256 1.40842052059254e-23
256.5 4.612984251686e-24
257 3.63524878833333e-24
257.5 1.2266111023827e-23
258 7.38362466774858e-24
258.5 7.96131500491862e-25
259 9.93085000661606e-24
259.5 1.14435893264815e-23
260 9.3791809516102e-25
260.5 6.06303376202897e-24
261 1.30177093756279e-23
261.5 2.69549438274843e-24
262 4.29988527057198e-24
262.5 1.62525556482225e-23
263 7.11434226182828e-24
263.5 9.5746771046451e-25
264 1.30007780709208e-23
264.5 8.64456656332561e-24
265 2.43911542780135e-25
265.5 1.32909118545882e-23
266 1.36451169200256e-23
266.5 3.7766894993154e-25
267 9.15391246476134e-24
267.5 1.53129811500296e-23
268 2.13348743224657e-24
268.5 4.78491710385388e-24
269 1.35428981448763e-23
269.5 3.66931717473057e-24
270 2.41852786299361e-24
270.5 1.18756445455621e-23
271 5.28957833875014e-24
271.5 7.87994041553725e-25
272 1.02209010621562e-23
272.5 8.19620997666705e-24
273 2.63475524178548e-25
273.5 4.96411510947282e-24
274 6.42688269532465e-24
274.5 4.26011037717518e-25
275 3.50037417619769e-24
275.5 6.95059620236997e-24
276 1.5972769016416e-24
276.5 3.64816308129649e-24
277 1.10044659658361e-23
277.5 5.85399196188849e-24
278 1.29803853496182e-25
278.5 5.82433105758368e-24
279 5.84940748233662e-24
279.5 4.52793761534354e-25
280 4.43307580077103e-24
280.5 5.23364539111749e-24
281 4.78694754182102e-26
281.5 6.38359206697038e-24
282 1.01564130875189e-23
282.5 1.27131974071843e-24
283 4.2731528807001e-24
283.5 1.15268869805052e-23
284 3.00732142537677e-24
284.5 2.3831579810515e-24
285 1.06663391723118e-23
285.5 3.52941037271594e-24
286 2.5877666811332e-24
286.5 1.47277901197709e-23
287 8.3133695251712e-24
287.5 2.50822314886111e-24
288 1.85326516782126e-23
288.5 1.79006312123997e-23
289 1.31180263452025e-24
289.5 6.45066117021222e-24
290 1.36718982087036e-23
290.5 3.93680275918376e-24
291 1.72235086680463e-24
291.5 5.17985052430783e-24
292 1.700314840496e-24
292.5 3.9931302012378e-24
293 6.99553605117301e-24
293.5 1.19307938296097e-24
294 2.61764683771611e-24
294.5 9.17639344600095e-24
295 4.69739770935483e-24
295.5 1.18512571414844e-25
296 3.3839770438451e-24
296.5 2.76556262476765e-24
297 1.8157522908967e-25
297.5 2.21180161583579e-24
298 1.94168298691633e-24
298.5 3.83186156903232e-26
299 2.65799685737859e-24
299.5 3.47356721099137e-24
300 6.4479067905474e-25
300.5 1.92084356006125e-24
301 3.20492953727166e-24
301.5 2.54580011568239e-25
302 2.83520402028511e-24
302.5 8.03740012915793e-24
303 3.76234608579254e-24
303.5 6.1161401300496e-25
304 6.8229093073536e-24
304.5 7.15274655790089e-24
305 1.2307583883875e-24
305.5 1.94545937662575e-24
306 3.78381504801479e-24
306.5 4.15657497228615e-24
307 7.83577820798004e-24
307.5 5.30456057670621e-24
308 2.87244253216268e-25
308.5 8.40667750050324e-24
309 1.43493611161994e-23
309.5 5.05688403459818e-24
310 1.22215917969041e-24
310.5 6.96186808935586e-24
311 7.40215837711554e-24
311.5 7.34622912791201e-24
312 7.89840789920222e-24
312.5 1.69718766682917e-24
313 2.44335778222653e-24
313.5 1.3510144913323e-23
314 1.21247702222082e-23
314.5 1.1196826253613e-24
315 3.90020172810026e-24
315.5 1.32480802171063e-23
316 1.0911505338908e-23
316.5 4.05359409821424e-24
317 2.67534026813105e-24
317.5 2.86996241441001e-24
318 3.75979093337396e-24
318.5 6.04944264449925e-24
319 4.51880960794567e-24
319.5 7.95228508482026e-25
320 7.30867404157502e-25
320.5 2.25122322520457e-24
321 5.48864214762057e-24
321.5 1.01906205991296e-23
322 6.35978823332975e-24
322.5 3.34079987128423e-25
323 1.08308972864186e-23
323.5 2.32511727286233e-23
324 1.45661024329302e-23
324.5 1.53030005584596e-24
325 1.42622553421412e-24
325.5 3.2740983626296e-24
326 3.79705791313072e-24
326.5 5.60764149692065e-24
327 2.16918740074211e-24
327.5 1.64794036250255e-24
328 1.16180098363356e-23
328.5 1.29605877381925e-23
329 2.39097440708129e-24
329.5 4.66140294723577e-24
330 1.6630335798966e-23
330.5 1.41749538373536e-23
331 4.08285723038951e-24
331.5 3.37255645095049e-24
332 6.24900507822366e-24
332.5 6.20231247263641e-24
333 4.44482620230784e-24
333.5 2.67971046710576e-24
334 9.8631761529295e-24
334.5 1.94794474601046e-23
335 1.09508646227161e-23
335.5 3.23253867423732e-24
336 1.84664581845739e-23
336.5 2.25249515561976e-23
337 6.38043006356108e-24
337.5 1.01924888316531e-23
338 2.01845267004076e-23
338.5 7.08841106164675e-24
339 8.35692116400849e-25
339.5 6.74650309605935e-24
340 1.4281405809936e-24
340.5 3.42395127065604e-24
341 1.1667456528608e-23
341.5 3.60040297270184e-24
342 2.58618161152579e-24
342.5 9.50870039865331e-24
343 1.48790363277034e-24
343.5 7.50684054481194e-24
344 2.36424614923724e-23
344.5 9.65494803360071e-24
345 2.21179091822345e-24
345.5 1.9757888736284e-23
346 1.26037417971163e-23
346.5 8.62804736447013e-25
347 1.76453083350878e-23
347.5 2.09306338362306e-23
348 8.13910148463617e-24
348.5 6.69490625604172e-24
349 3.35299063849437e-24
349.5 7.32716594563377e-24
350 1.76829196468178e-23
350.5 5.26429741402708e-24
351 4.5125811889857e-24
351.5 2.46967088635627e-23
352 1.20112761305871e-23
352.5 5.61218224163678e-24
353 4.00856933442265e-23
353.5 3.56992071233884e-23
354 1.92693354860994e-24
354.5 1.40029611028047e-23
355 2.46353936323357e-23
355.5 4.57027560157621e-24
356 5.5979045125636e-24
356.5 1.0917491501734e-23
357 1.61445966339316e-24
357.5 7.57416628561505e-24
358 9.10279320586127e-24
358.5 1.35968894668883e-25
359 1.04085605457682e-23
359.5 1.26801973879596e-23
360 8.46399391848978e-25
360.5 1.03221019279433e-23
361 1.33952045896133e-23
361.5 3.02197456870419e-25
362 1.26631637664601e-23
362.5 2.3661096460275e-23
363 8.228741488536e-24
363.5 9.89074280584639e-24
364 2.21459482777155e-23
364.5 1.42254932262543e-23
365 1.19903766842317e-23
365.5 1.7335459280918e-23
366 7.5015059532247e-24
366.5 2.03275878545313e-25
367 2.24008377783828e-24
367.5 3.05150661963501e-25
368 6.91447008345717e-24
368.5 2.68193320783748e-23
369 4.52813095300727e-23
369.5 6.91489357217275e-23
370 1.53605101613307e-22
370.5 4.39275608819177e-22
371 1.14020100642178e-21
371.5 2.54064988240325e-21
372 5.28909334694197e-21
372.5 1.09605920171783e-20
373 2.26449940700353e-20
373.5 4.60093106231679e-20
374 9.22660711547266e-20
374.5 1.85065771023231e-19
375 3.73528762852192e-19
375.5 7.54664439702097e-19
376 1.51450626437831e-18
376.5 3.01232168977297e-18
377 5.95289336373002e-18
377.5 1.1714594697114e-17
378 2.29516317803234e-17
378.5 4.47249493063595e-17
379 8.66735249421517e-17
379.5 1.67120402881778e-16
380 3.20645067422268e-16
380.5 6.11973711513072e-16
381 1.16161463435477e-15
381.5 2.1930092391598e-15
382 4.11816513704767e-15
382.5 7.69179987126291e-15
383 1.42881963585518e-14
383.5 2.63968087367062e-14
384 4.85022810314389e-14
384.5 8.8633486563899e-14
385 1.61074688963521e-13
385.5 2.91089190090735e-13
386 5.23098188965509e-13
386.5 9.34735607779375e-13
387 1.66083317722102e-12
387.5 2.93410512415783e-12
388 5.15372532697474e-12
388.5 9.0001051410504e-12
389 1.56256187336936e-11
389.5 2.69693608560303e-11
390 4.62730635708545e-11
390.5 7.89206795563507e-11
391 1.33794550043132e-10
391.5 2.25449786034557e-10
392 3.77574767108562e-10
392.5 6.28456791102429e-10
393 1.03954719791604e-09
393.5 1.70877666137429e-09
394 2.79108848229208e-09
394.5 4.52984303703094e-09
395 7.30444380683193e-09
395.5 1.17019379619837e-08
396 1.86237061957699e-08
396.5 2.94429954112168e-08
397 4.62353484449438e-08
397.5 7.21124054408499e-08
398 1.11700620384501e-07
398.5 1.71820713101021e-07
399 2.62441677800632e-07
399.5 3.98005279804836e-07
400 5.99243330326426e-07
400.5 8.95640310530288e-07
401 1.3287270027061e-06
401.5 1.95642439377556e-06
402 2.85868742204881e-06
402.5 4.14471932588282e-06
403 5.96203103111628e-06
403.5 8.50759472041589e-06
404 1.20412718283458e-05
404.5 1.69015657248445e-05
405 2.35235386548875e-05
405.5 3.24584207158629e-05
406 4.4394007538689e-05
406.5 6.01743813730527e-05
407 8.081679841765e-05
407.5 0.000107522783558523
408 0.000141679609393028
408.5 0.000184847492845629
409 0.00023872714674757
409.5 0.000305101948744454
410 0.000385749151812477
410.5 0.000482315506547173
411 0.000596154649744152
411.5 0.000728126858368141
412 0.000878366405086331
412.5 0.00104602775660799
413 0.00122902897752419
413.5 0.00142381839669247
414 0.00162519798111212
414.5 0.00182624272856036
415 0.00201835824920812
415.5 0.00219151694017065
416 0.00233470522605666
416.5 0.00243659905706499
417 0.00248646171281404
417.5 0.00247522745026528
418 0.00239669845921117
418.5 0.00224874428616048
419 0.00203435735015013
419.5 0.00176239198407823
420 0.00144780538086911
420.5 0.00111123503399873
421 0.000777795704526836
421.5 0.000475063249239378
422 0.000230330460587088
422.5 6.73606335945297e-05
423 3.00750374127285e-06
423.5 4.41867356182432e-05
424 0.000185741646558119
424.5 0.00040971531952466
425 0.000686406233616524
425.5 0.000977348570902818
426 0.00124004806828569
426.5 0.00143396637885948
427 0.00152694000679435
427.5 0.0015010042996078
428 0.0013565220174022
428.5 0.00111362998798629
429 0.0008103381495094
429.5 0.000497136764661901
430 0.000228640718022787
430.5 5.35182713183257e-05
431 4.55212456482534e-06
431.5 9.09718361167618e-05
432 0.000295019248572424
432.5 0.000574006943171214
433 0.000868000566820274
433.5 0.00111194158815847
434 0.0012498494417051
434.5 0.00124800606818761
435 0.00110394051880209
435.5 0.000848675955406159
436 0.000541025798261838
436.5 0.000254546306639611
437 5.97290508161289e-05
437.5 5.64748194533432e-06
438 0.000105983680058027
438.5 0.000333717638330909
439 0.000626713232998717
439.5 0.000903452376314343
440 0.00108512739840577
440.5 0.00111815814190233
441 0.000990642596677082
441.5 0.000737511019504498
442 0.000432017006528745
442.5 0.000165068763523554
443 1.78321133933434e-05
443.5 3.57949461474922e-05
444 0.000212871275539431
444.5 0.000491546101019975
445 0.0007800460218921
445.5 0.000981714026660141
446 0.00102728359503014
446.5 0.000899238542904983
447 0.000639500142097533
447.5 0.000336789496469221
448 9.6799406080748e-05
448.5 4.74953614935207e-06
449 9.36092236807663e-05
449.5 0.000330299235503831
450 0.000626175083271677
450.5 0.000869001942790307
451 0.000965081883043895
451.5 0.000875735116201711
452 0.000633791144741143
452.5 0.000332694140526271
453 9.10424080606517e-05
453.5 5.42338430242036e-06
454 0.000110274045498453
454.5 0.000361993482873705
455 0.000655263409757237
455.5 0.000865992218680341
456 0.000903528400325403
456.5 0.000750158164841478
457 0.000470467841546276
457.5 0.000185204847599503
458 1.93634288994877e-05
458.5 4.63790098336834e-05
459 0.000253680196242683
459.5 0.000546533853245031
460 0.000789932371769853
460.5 0.000870268435329797
461 0.000748646490591595
461.5 0.000480670774263335
462 0.000192160911715569
462.5 2.04461082634906e-05
463 4.80501132209734e-05
463.5 0.000261099843491818
464 0.000554285201106492
464.5 0.000781547597151602
465 0.000828347383141818
465.5 0.000669763083947546
466 0.000384773523218069
466.5 0.000117981929502559
467 6.31391235549198e-06
467.5 0.000107430193159068
468 0.000367881502609947
468.5 0.000649532370859434
469 0.000801800109862081
469.5 0.000742038235923456
470 0.000501112389600334
470.5 0.000208656513170164
471 2.39589110173635e-05
471.5 4.84594558778129e-05
472 0.000268132605499955
472.5 0.000559498688669264
473 0.000757728788973994
473.5 0.000749494976345694
474 0.000538256934224055
474.5 0.000244122456152262
475 3.63977509817457e-05
475.5 3.56458272648991e-05
476 0.000241911355292135
476.5 0.000532880020131506
477 0.000735044707229868
477.5 0.000726721776118688
478 0.000511752803982213
478.5 0.000219014677973242
479 2.5974889674683e-05
479.5 5.05295223315443e-05
480 0.000277129485920091
480.5 0.00056462570574996
481 0.000732960806827465
481.5 0.000675635689080078
482 0.000427692300478352
482.5 0.000145469949157861
483 8.58612343953412e-06
483.5 0.000104631552172852
484 0.000371086094251355
484.5 0.000634218600252511
485 0.000721453942174432
485.5 0.000574576606810364
486 0.000289462575241882
486.5 5.45781860520664e-05
487 2.63402551365638e-05
487.5 0.000223344671716378
488 0.000512071649147107
488.5 0.000696015606067644
489 0.000649000422669433
489.5 0.000402232995282885
490 0.000124747163520587
490.5 8.1767772383451e-06
491 0.000133354093710093
491.5 0.000412209829601139
492 0.000648073913123026
492.5 0.000673653973273197
493 0.000469893597882323
493.5 0.000181162716813918
494 1.38367082886584e-05
494.5 8.81573827459366e-05
495 0.000349887249705539
495.5 0.000608077410848482
496 0.000673473825406374
496.5 0.000497266500835634
497 0.000208427002312106
497.5 2.02956848331381e-05
498 7.2599188996833e-05
498.5 0.00032581954736709
499 0.000589194369092522
499.5 0.000663468487221297
500 0.000491608969703697
500.5 0.000203471127728067
501 1.86770314147966e-05
501.5 7.8817576532768e-05
502 0.000337107341022099
502.5 0.000592962824778714
503 0.000646871726169466
503.5 0.000455993367294348
504 0.000169118286237328
504.5 1.16038789546493e-05
505 0.000107743898233226
505.5 0.000380757581044902
506 0.000612421890389024
506.5 0.000616759070634423
507 0.000389520154842346
507.5 0.000113239396867939
508 1.13143695801747e-05
508.5 0.00016638371384764
509 0.000451329118056416
509.5 0.000632036448845889
510 0.000559252851809392
510.5 0.000292301952491253
511 5.18426997900228e-05
511.5 3.7736506436969e-05
512 0.000261450864402554
512.5 0.000534819546771994
513 0.00062722233928033
513.5 0.000459975335818758
514 0.000174106963849096
514.5 1.24288348027123e-05
515 0.000112832586791022
515.5 0.000388805910083004
516 0.000602361109701098
516.5 0.000568607910132418
517 0.000316085128769498
517.5 6.37039766001552e-05
518 3.14280601763344e-05
518.5 0.000247237423442553
519 0.000520959841112541
519.5 0.000610755135849991
520 0.000436604637238505
520.5 0.000152380671285165
521 1.08507333371709e-05
521.5 0.000138320474886406
522 0.00042002180308514
522.5 0.000601967782843884
523 0.000519427706731185
523.5 0.000246469501753191
524 3.05775865614638e-05
524.5 6.83809634701917e-05
525 0.000324959716459403
525.5 0.000564356724178346
526 0.000565765516963729
526.5 0.000327278091636283
527 6.91866039217868e-05
527.5 3.10855395054784e-05
528 0.000248239924544167
528.5 0.000517078227353846
529 0.000584993142370682
529.5 0.000387557589130874
530 0.000110446738194514
530.5 1.56774042218834e-05
531 0.000193041263666432
531.5 0.000473145013237647
532 0.000587976735383336
532.5 0.00042704982959279
533 0.000144353662083146
533.5 1.19827727574262e-05
534 0.00015772563730049
534.5 0.000439857519376607
535 0.000583627627514512
535.5 0.000448424191649051
536 0.000165826870282117
536.5 1.2580218024602e-05
537 0.000139249859560621
537.5 0.000420499943997652
538 0.000577723654150921
538.5 0.00045458581460702
539 0.000172943890439984
539.5 1.32940238191379e-05
540 0.000135162206565706
540.5 0.000415941392206088
541 0.000572856877796413
541.5 0.000447304611895491
542 0.000165626759005955
542.5 1.30039514282023e-05
543 0.000144442982565762
543.5 0.000425588744062664
544 0.000568728830897985
544.5 0.000426824013190612
545 0.000145066735923939
545.5 1.33279260474459e-05
546 0.000167516846074418
546.5 0.000447592295001166
547 0.000562453342626205
547.5 0.000392183219378249
548 0.000113857179778279
548.5 1.83260950018644e-05
549 0.000205619398233088
549.5 0.000478424248071176
550 0.000548886333043954
550.5 0.000342152849601761
551 7.66406183097196e-05
551.5 3.40636946908544e-05
552 0.000259555985223348
552.5 0.000512097242888425
553 0.000521262675110187
553.5 0.000276776850424307
554 4.09173491813898e-05
554.5 6.76597328611948e-05
555 0.000327877167125514
555.5 0.000539478460875795
556 0.000472569792247779
556.5 0.000199427212439082
557 1.74381323670271e-05
557.5 0.000125378903106979
558 0.000404701220310032
558.5 0.000548402684691945
559 0.000398049534195454
559.5 0.000118943584124286
560 1.93571594808164e-05
560.5 0.00020951221416185
561 0.000477874308688807
561.5 0.000525478373669972
562 0.000298847035337605
562.5 5.08627972609168e-05
563 5.92535949944217e-05
563.5 0.000314395382509702
564 0.000528773540137392
564.5 0.000460336643749467
565 0.000185981486391557
565.5 1.61556981174561e-05
566 0.000143592952398876
566.5 0.000422989913464376
567 0.000535471805831149
567.5 0.000352211888945583
568 8.25722236896214e-05
568.5 3.58011992812543e-05
569 0.000265552105946251
569.5 0.000506704679704618
570 0.00048053740136266
570.5 0.000216922973974144
571 2.11795917026867e-05
571.5 0.000120713726684154
572 0.000399356231491628
572.5 0.000531675324150829
573 0.000362694490944808
573.5 8.99269355618008e-05
574 3.34328912818512e-05
574.5 0.000259564702053139
575 0.000501429059710021
575.5 0.000473135261405898
576 0.000207778114593872
576.5 1.96786852660502e-05
577 0.000132299427946102
577.5 0.000411298237748502
578 0.000523586063074206
578.5 0.000334690507411633
579 7.03833258406698e-05
579.5 4.76901603389856e-05
580 0.00029377382634898
580.5 0.000511893914832592
581 0.000438607388895688
581.5 0.000162126625068041
582 1.71345415477134e-05
582.5 0.000179597382385392
583 0.000451659994397473
583.5 0.000501618612580445
584 0.000268192228063197
584.5 3.64640217070316e-05
585 9.03232672851016e-05
585.5 0.000363477880090981
586 0.000519723240820826
586.5 0.000366344911402366
587 9.22457078940165e-05
587.5 3.62425654877375e-05
588 0.000267652031484735
588.5 0.000498972610541846
589 0.000442410187647779
589.5 0.000168052265377496
590 1.79976200292854e-05
590.5 0.000179829616681233
591 0.00045062596403781
591.5 0.000490460900782371
592 0.000248988629013628
592.5 2.98691727144152e-05
593 0.000109457256312411
593.5 0.000387023128880309
594 0.000511035159479573
594.5 0.00032405970082187
595 6.31716664591494e-05
595.5 6.02232014047274e-05
596 0.000318885910209926
596.5 0.000508687767036953
597 0.000386748604796396
597.5 0.000108890892732353
598 3.15090653738465e-05
598.5 0.000254051512724107
599 0.000489738347529058
599.5 0.00043446467581449
600 0.000159298435448829

==> 3001spins-no1000,singlemagnon-range6-p2point5.txt <==
t e
0 1.5762199842392e-29
0.5 4.49917037570363e-29
1 1.23863968454742e-28
1.5 1.46788118803274e-28
2 2.17382387579567e-29
2.5 5.00412085502474e-29
3 1.61359785574071e-28
3.5 5.1638314482756e-29
4 9.87778898616043e-29
4.5 2.53957631402418e-28
5 6.75072793454494e-29
5.5 5.24283502710708e-29
6 2.07259949221484e-28
6.5 1.81867235356567e-29
7 3.23893284224069e-28
7.5 9.78162524899755e-28
8 6.17448287474198e-28
8.5 2.26522864939279e-28
9 5.96567911711439e-28
9.5 3.59537737156465e-28
10 5.64011185362395e-30
10.5 3.20263764042086e-28
11 1.52341774351459e-28
11.5 1.33223549336992e-28
12 6.92112920690126e-28
12.5 3.58285903660493e-28
13 4.97550558943118e-28
13.5 1.73833560642741e-27
14 1.2498740982333e-27
14.5 7.04148854988043e-29
15 3.16251018440968e-28
15.5 1.77701153580636e-28
16 1.63288229486513e-28
16.5 1.05785085777494e-27
17 6.6860584635836e-28
17.5 5.0518505230449e-28
18 1.50721470811835e-27
18.5 9.42936448833242e-28
19 1.24241218022466e-27
19.5 3.80528412945609e-27
20 4.90014027647196e-27
20.5 7.92668952183378e-27
21 1.50440317664202e-26
21.5 1.7733428575026e-26
22 1.65137600606474e-26
22.5 2.14771999341447e-26
23 2.86808495222779e-26
23.5 2.67308827738887e-26
24 1.85282063959403e-26
24.5 1.37417360074977e-26
25 1.09298568551721e-26
25.5 4.73923976534374e-27
26 2.41756888264985e-28
26.5 2.3585218805814e-27
27 5.22137559578296e-27
27.5 5.05298774430195e-27
28 7.3356380298607e-27
28.5 1.62030631220748e-26
29 2.19738667833574e-26
29.5 1.20723789163588e-26
30 6.34127749857492e-27
30.5 2.95550219691097e-26
31 4.46094856921425e-26
31.5 1.86085859779041e-26
32 1.61546798142194e-27
32.5 1.88300789832631e-26
33 2.11969235779182e-26
33.5 5.87228752388901e-27
34 1.09232891312874e-26
34.5 2.54708333291298e-26
35 2.68331977954401e-26
35.5 1.72894556052384e-26
36 1.20138667514759e-26
36.5 3.03311134426664e-26
37 4.41352301503016e-26
37.5 1.93483759211948e-26
38 1.20099255483337e-26
38.5 4.73044452637219e-26
39 4.41153923562283e-26
39.5 5.22175486036231e-27
40 1.17362951893652e-26
40.5 2.89306260758697e-26
41 7.15054549320677e-27
41.5 8.65963100201929e-27
42 3.91717662322751e-26
42.5 2.537346991211e-26
43 5.76866147937759e-27
43.5 4.65157471649849e-26
44 6.60200834678431e-26
44.5 1.70019260076787e-26
45 5.86794731089366e-27
45.5 3.91402258508174e-26
46 1.79299151006086e-26
46.5 9.45604732600679e-27
47 8.19931142271576e-26
47.5 9.52367036519279e-26
48 2.03201026203564e-26
48.5 9.73893594925821e-27
49 3.90927647361443e-26
49.5 1.22544542779581e-26
50 6.49979093656397e-27
50.5 4.03402483534376e-26
51 2.43458737734295e-26
51.5 3.54305153724912e-27
52 3.3330611097413e-26
52.5 3.46646917232188e-26
53 2.34419470141788e-27
53.5 1.67817267969605e-26
54 4.31061428092924e-26
54.5 2.24472265425017e-26
55 1.27712743253479e-26
55.5 3.5047464106772e-26
56 2.18269122989112e-26
56.5 6.64073403001228e-27
57 5.63000689136507e-26
57.5 8.22891859582924e-26
58 3.36208937687774e-26
58.5 2.71109433534222e-26
59 9.89651795679714e-26
59.5 1.57263144949096e-25
60 1.29109856692868e-25
60.5 4.31223506369324e-26
61 1.55345170132533e-25
61.5 5.35013218823575e-25
62 6.29039710301982e-25
62.5 3.09567005502154e-25
63 4.08236557293761e-25
63.5 9.40520125544792e-25
64 8.76683994357621e-25
64.5 3.96011861839551e-25
65 4.72112630477147e-25
65.5 6.92376567812374e-25
66 3.7217756011488e-25
66.5 1.03175016506172e-25
67 2.27381179968765e-25
67.5 1.94058335055509e-25
68 1.10457283487879e-26
68.5 8.0350789992964e-26
69 1.70003014095778e-25
69.5 4.65797498876945e-26
70 2.44404708076375e-26
70.5 1.97411871746819e-25
71 2.00634240846546e-25
71.5 2.16126969865764e-26
72 9.36611040047193e-26
72.5 3.34496487718645e-25
73 2.25937176969622e-25
73.5 1.93172072949294e-26
74 2.38174785364883e-25
74.5 3.85627405045717e-25
75 1.02086048598191e-25
75.5 7.71186696185006e-26
76 3.13220271535665e-25
76.5 1.52481692851683e-25
77 4.41865884339609e-26
77.5 3.31524532260395e-25
78 2.8462469079247e-25
78.5 1.10538901971666e-25
79 4.4754111794732e-25
79.5 5.38419347862082e-25
80 2.01641008079006e-25
80.5 3.76014349055474e-25
81 5.74609049182667e-25
81.5 1.84331512009253e-25
82 1.93549196647253e-25
82.5 5.22877004512809e-25
83 2.17569394777797e-25
83.5 9.41519010700248e-26
84 5.37271955720346e-25
84.5 3.88300148921644e-25
85 4.86866409523814e-26
85.5 3.90463482547795e-25
86 4.51277336354225e-25
86.5 5.20013200646988e-26
87 1.18336762334244e-25
87.5 1.94221393927863e-25
88 5.49243336592134e-27
88.5 2.39301077791409e-25
89 3.95240332270364e-25
89.5 1.25769707269847e-25
90 3.17150518122764e-25
90.5 6.11313305528707e-25
91 2.58013461159014e-25
91.5 9.30442670082321e-26
92 2.90383147523075e-25
92.5 1.11230863410593e-25
93 4.3655771253289e-26
93.5 2.94869961598421e-25
94 1.61266490169266e-25
94.5 1.37061897513273e-25
95 5.92102090377185e-25
95.5 5.36575085390627e-25
96 1.32141285647967e-25
96.5 2.8337227712347e-25
97 4.24036222658619e-25
97.5 1.7094526196069e-25
98 5.33739019963943e-26
98.5 9.82676064599953e-27
99 2.63327926713441e-25
99.5 1.07828505105658e-24
100 1.33099718033798e-24
100.5 1.20148993664684e-24
101 2.37555190026339e-24
101.5 3.56304610066375e-24
102 2.90748401802267e-24
102.5 2.47649614130457e-24
103 3.32507803206152e-24
103.5 3.02052750248293e-24
104 1.62665341959716e-24
104.5 1.30381775791548e-24
105 1.37356519924901e-24
105.5 7.26046401992894e-25
106 3.34670673607794e-25
106.5 5.66582378985392e-25
107 6.01381219921494e-25
107.5 2.42738171369742e-25
108 2.38586760679045e-25
108.5 9.44045233471854e-25
109 1.14997584521511e-24
109.5 4.73218322908602e-25
110 6.37519450708298e-25
110.5 1.2631961747608e-24
111 6.14716426594204e-25
111.5 2.53252546035937e-25
112 9.26023581078669e-25
112.5 7.07463654330538e-25
113 1.03801518560819e-24
113.5 3.0992669181421e-24
114 3.44781891625527e-24
114.5 2.299898563757e-24
115 2.91847659550729e-24
115.5 3.06153189805619e-24
116 1.11451447935543e-24
116.5 2.67363043582627e-25
117 4.81792308129818e-25
117.5 2.95840224800804e-25
118 1.47414650541923e-24
118.5 3.05753685833522e-24
119 2.47458753382931e-24
119.5 1.59296068126959e-24
120 1.83300109092707e-24
120.5 1.42075176026034e-24
121 3.97520806808684e-25
121.5 2.49199149733557e-26
122 1.87639142283701e-26
122.5 8.71860274231668e-26
123 3.2943053526374e-25
123.5 4.55499783012694e-25
124 3.2955662531493e-25
124.5 2.17008317821048e-25
125 2.75119485937969e-25
125.5 1.75031798621872e-25
126 3.11756534443931e-26
126.5 4.8228729116944e-25
127 8.61748160755956e-25
127.5 6.48994462251733e-25
128 8.22333054379727e-25
128.5 7.95666404316507e-25
129 8.79929725983748e-26
129.5 6.24105587646817e-25
130 1.48148219510764e-24
130.5 8.59403125367897e-25
131 1.40804699617562e-24
131.5 2.82959762809874e-24
132 1.78987096805502e-24
132.5 9.35250292279069e-25
133 1.72916499980851e-24
133.5 1.01100717043584e-24
134 1.18012381854023e-24
134.5 3.30800101473467e-24
135 2.1213144362377e-24
135.5 3.69292683322999e-25
136 2.84350332684508e-24
136.5 3.78814762626246e-24
137 1.74493991537496e-24
137.5 1.76914316609349e-24
138 1.49907731136236e-24
138.5 2.84549078049901e-25
139 1.94892896553502e-24
139.5 2.27518750590552e-24
140 7.84069400530067e-26
140.5 2.03016905322064e-24
141 4.57385037504097e-24
141.5 2.1203677955008e-24
142 1.05365819237565e-24
142.5 3.14254476803668e-24
143 2.98935656501771e-24
143.5 2.3815640050345e-24
144 2.68620057131724e-24
144.5 1.02071567534034e-24
145 1.20232841907886e-25
145.5 1.4806777760083e-24
146 1.18230701379794e-24
146.5 3.70752046330706e-25
147 1.31508743909695e-24
147.5 1.17742201221538e-24
148 7.64099454911078e-26
148.5 2.81818630140971e-25
149 4.0861323927705e-25
149.5 1.21620257869217e-25
150 3.36640489998673e-25
150.5 1.05526089317605e-25
151 2.59145070754928e-25
151.5 1.44687644624284e-24
152 1.145990765566e-24
152.5 1.42413727628677e-26
153 9.76559806482713e-25
153.5 2.03442056750956e-24
154 9.5151078692255e-25
154.5 8.43245067630167e-27
155 3.47873400719301e-25
155.5 5.58906272160068e-25
156 3.7280694139979e-25
156.5 1.02895047395486e-25
157 9.34184654664014e-26
157.5 9.59127633479352e-25
158 1.53782884951302e-24
158.5 5.81921227914069e-25
159 6.19868960138709e-26
159.5 1.29243086698736e-24
160 1.84033743134609e-24
160.5 6.9231786304114e-25
161 1.13736248589498e-26
161.5 3.5644072789631e-25
162 6.02167345576986e-25
162.5 5.05422132558639e-25
163 1.11780546431678e-25
163.5 1.7358309021282e-25
164 1.17251072248413e-24
164.5 1.17905045567544e-24
165 1.81994135281299e-25
165.5 7.99219906747058e-25
166 1.54005304611225e-24
166.5 4.28179339834995e-25
167 4.17392664755465e-25
167.5 1.62679574830078e-24
168 9.67498817579179e-25
168.5 6.52011895395212e-26
169 6.90103690816724e-25
169.5 1.06880421654339e-24
170 8.4884239277114e-25
170.5 3.49895761760143e-25
171 1.20498601830717e-25
171.5 1.14106580482179e-24
172 1.07696739249581e-24
172.5 8.80022473852064e-27
173 1.77540310236753e-24
173.5 2.92410520747348e-24
174 5.19134768539087e-25
174.5 7.47961292649951e-25
175 2.91556983771962e-24
175.5 1.33738148884578e-24
176 9.73095842828338e-26
176.5 1.34180054303623e-24
177 1.23977059114138e-24
177.5 1.01302009057268e-24
178 1.29629459115126e-24
178.5 1.89099185921095e-24
179 4.47682146115353e-24
179.5 4.00256361935992e-24
180 1.06521027178926e-24
180.5 4.68518612344566e-24
181 7.24614859304755e-24
181.5 1.71493447971998e-24
182 1.53135550334657e-24
182.5 5.73813674696265e-24
183 2.29522723892574e-24
183.5 9.11314855791552e-25
184 5.95945038417266e-24
184.5 5.45798770939865e-24
185 2.65617160822095e-24
185.5 4.36690136523979e-24
186 5.83128996125743e-24
186.5 5.78978417899325e-24
187 3.85589372772624e-24
187.5 2.37831186375246e-24
188 6.84594510860018e-24
188.5 7.46546943377525e-24
189 1.30560702261415e-24
189.5 4.45343869491299e-24
190 9.56780290159646e-24
190.5 2.88769682029715e-24
191 1.23896487563218e-24
191.5 7.15326487250665e-24
192 3.64415585437654e-24
192.5 3.15657649048519e-25
193 5.02803385566786e-24
193.5 4.24593205952845e-24
194 6.39528137320181e-25
194.5 2.49613445921372e-24
195 3.43307184400365e-24
195.5 2.11719983294481e-24
196 1.33920332583673e-24
196.5 1.41286564019483e-24
197 3.41763524540348e-24
197.5 2.4661854222328e-24
198 2.77953164953172e-25
198.5 4.83646614056309e-24
199 6.14898464135113e-24
199.5 5.67046625952175e-25
200 3.42730659768272e-24
200.5 7.98616868029844e-24
201 2.26491929513638e-24
201.5 8.59939853875509e-25
202 5.52759869940441e-24
202.5 2.7899022062133e-24
203 9.34164956598725e-26
203.5 3.06374644266453e-24
204 2.5103892054354e-24
204.5 8.68154333532092e-26
205 6.78114139212843e-25
205.5 1.02372815264889e-24
206 4.14386575387646e-25
206.5 4.20108076245727e-25
207 2.13448781461073e-24
207.5 3.73309164070719e-24
208 1.43537187169442e-24
208.5 7.20951481724276e-25
209 4.3324507397136e-24
209.5 3.0817710413906e-24
210 2.47167097842985e-25
210.5 3.57203497178525e-24
211 3.62811352138525e-24
211.5 1.15979111177094e-25
212 3.25553381886396e-24
212.5 5.28596417601262e-24
213 1.1177902596222e-24
213.5 8.09854816809722e-25
214 2.75317886765587e-24
214.5 9.23217665533977e-25
215 1.4369913680088e-25
215.5 1.32390018896961e-24
216 1.15627650447809e-24
216.5 4.70811605240759e-25
217 1.75724981902994e-25
217.5 1.22407858209224e-24
218 2.31193410512583e-24
218.5 6.94243291700719e-25
219 4.05199705333447e-25
219.5 3.04090195892991e-24
220 2.75473642190765e-24
220.5 1.01943380972493e-24
221 2.14004488649969e-24
221.5 2.60967234633673e-24
222 1.69351888219277e-24
222.5 2.10919069621808e-24
223 2.07552378010628e-24
223.5 1.43490235806261e-24
224 2.05008842248192e-24
224.5 2.11692921504459e-24
225 8.92412539999149e-25
225.5 4.50175710107453e-25
226 1.04493470265127e-24
226.5 1.39193187481082e-24
227 9.01569301704594e-25
227.5 2.08599371201063e-25
228 1.80739634499308e-25
228.5 4.55338323873884e-25
229 4.07172361027344e-25
229.5 1.27500637763345e-25
230 7.99209697086006e-26
230.5 5.4507416562377e-25
231 8.84738390978793e-25
231.5 8.33058329706878e-25
232 8.89605460493111e-25
232.5 9.72670155001216e-25
233 1.65761129902257e-24
233.5 2.43923646164917e-24
234 1.2885885088146e-24
234.5 9.61744549094491e-25
235 3.25397255851417e-24
235.5 2.57570973512411e-24
236 2.35966567696548e-25
236.5 2.72210880108923e-24
237 4.06686122987873e-24
237.5 5.59241224845117e-25
238 1.41820194299774e-24
238.5 4.89055751808208e-24
239 2.09849424232144e-24
239.5 3.71829508062487e-25
240 5.32813716430016e-24
240.5 6.14514130592038e-24
241 1.33631215466483e-24
241.5 2.49914101575828e-24
242 6.86303652287746e-24
242.5 3.87391576537992e-24
243 4.10557657051444e-25
243.5 3.82072731097978e-24
244 4.07084623984799e-24
244.5 1.50209096400396e-25
245 2.45255786371712e-24
245.5 4.28594227270564e-24
246 3.50895460214677e-25
246.5 2.79147602511487e-24
247 7.2402636616265e-24
247.5 2.2471498544367e-24
248 1.45246851887308e-24
248.5 8.5172633500998e-24
249 5.91426893343001e-24
249.5 5.3952866270421e-25
250 6.29432080054614e-24
250.5 8.48452802968419e-24
251 1.62125662170721e-24
251.5 1.92505365922292e-24
252 5.95649650826824e-24
252.5 2.02811907067907e-24
253 7.31932031637618e-25
253.5 6.36440022091804e-24
254 4.76902500781846e-24
254.5 6.62065187300159e-26
255 5.22112188386731e-24
255.5 8.02671898545856e-24
256 1.42700831630327e-24
256.5 1.57504636790419e-24
257 5.7130334178757e-24
257.5 1.51215389124525e-24
258 1.95964312349902e-24
258.5 9.03159023129887e-24
259 5.57290061837098e-24
259.5 8.51759461320027e-25
260 6.35808042968856e-24
260.5 6.39201954420365e-24
261 3.97624554601578e-25
261.5 2.04843996241706e-24
262 3.52374113009884e-24
262.5 2.29264848869791e-25
263 2.50724253009016e-24
263.5 5.65689794706212e-24
264 2.01419536004741e-24
264.5 1.14152805507871e-24
265 5.31628416095815e-24
265.5 3.7116043176466e-24
266 2.46890300623907e-27
266.5 4.19510705451795e-24
267 6.53808355822002e-24
267.5 9.82945859802777e-25
268 2.1355819434855e-24
268.5 7.45350137601557e-24
269 2.77242429219307e-24
269.5 7.40019819397495e-25
270 6.1585491905579e-24
270.5 2.70075452820004e-24
271 1.25491628871357e-24
271.5 9.70093839768049e-24
272 6.04350370834152e-24
272.5 2.84114585981238e-25
273 1.08932478061519e-23
273.5 1.17589899305356e-23
274 8.52233546192163e-25
274.5 5.64863630874441e-24
275 1.03020780420179e-23
275.5 1.95551439910251e-24
276 2.65469372781853e-24
276.5 6.26131568188063e-24
277 7.9331579272109e-25
277.5 3.0296328292891e-24
278 7.9997336991458e-24
278.5 2.0829515737099e-24
279 1.32556719938447e-24
279.5 7.01042614398089e-24
280 3.31752579557094e-24
280.5 1.02661567144927e-24
281 7.15054155838085e-24
281.5 5.13292818302898e-24
282 1.21866550036976e-25
282.5 7.71002625783703e-24
283 1.12783617099024e-23
283.5 2.32111829075858e-24
284 5.06224554981048e-24
284.5 1.48075670532197e-23
285 7.66625271872206e-24
285.5 4.07092761907813e-24
286 1.57018524999746e-23
286.5 1.19488318835064e-23
287 4.4042624861307e-25
287.5 6.54721685866374e-24
288 8.20790947094245e-24
288.5 1.31307957294556e-24
289 6.79853829692018e-24
289.5 7.01925883294914e-24
290 8.73293394872431e-26
290.5 9.33435152630571e-24
291 1.29313009304301e-23
291.5 1.53127111897336e-24
292 5.55987327339209e-24
292.5 1.17683676576673e-23
293 2.26695994065776e-24
293.5 2.3385957836401e-24
294 7.43468062958301e-24
294.5 1.10518797379556e-24
295 4.07764912360134e-24
295.5 1.21545571594694e-23
296 4.50656364337088e-24
296.5 7.45022540805086e-25
297 8.47818151410616e-24
297.5 6.23053050577022e-24
298 1.00865265865948e-24
298.5 5.2164619032564e-24
299 4.52034747218021e-24
299.5 2.50885247174904e-25
300 7.79075343433567e-24
300.5 1.35625490496264e-23
301 5.28060424072149e-24
301.5 3.16553820004523e-24
302 9.73586167180905e-24
302.5 5.09138765381935e-24
303 1.07424967794779e-24
303.5 7.28036226483286e-24
304 3.72457685379524e-24
304.5 2.50237086885916e-24
305 1.64841062689075e-23
305.5 1.26562509738536e-23
306 6.91153239793193e-26
306.5 1.18291316236257e-23
307 1.44280123011627e-23
307.5 8.65502872604848e-25
308 1.17853643488805e-23
308.5 1.90308469268215e-23
309 2.36202116879529e-24
309.5 6.94208286571271e-24
310 1.74233323763517e-23
310.5 3.6010595435445e-24
311 3.95270810387275e-24
311.5 1.34614655564571e-23
312 2.59336181698984e-24
312.5 5.00697202136449e-24
313 1.70251684675925e-23
313.5 5.08033797154624e-24
314 5.3247271779207e-24
314.5 2.43655398852404e-23
315 1.52119848834986e-23
315.5 1.10998536143437e-24
316 1.27396736219078e-23
316.5 1.33902024574982e-23
317 7.88448715890591e-25
317.5 5.10307178831725e-24
318 8.79128266210317e-24
318.5 9.5586004079485e-25
319 3.16423749095867e-24
319.5 7.5337038092194e-24
320 1.65168107815034e-24
320.5 4.02934250910643e-24
321 1.20672930605171e-23
321.5 7.00095846365194e-24
322 5.1024054755506e-24
322.5 1.50661725992947e-23
323 1.23787571973877e-23
323.5 1.2684502924275e-24
324 3.34923404748429e-24
324.5 9.34349008645774e-24
325 1.21215926470777e-23
325.5 1.08935341548809e-23
326 1.44342750150964e-24
326.5 1.37591563983773e-23
327 4.82560030954494e-23
327.5 4.11288633248065e-23
328 1.21369123084265e-23
328.5 3.56067426112969e-23
329 5.94776997701982e-23
329.5 2.58221041245578e-23
330 4.49884954765941e-24
330.5 2.05476628441756e-23
331 1.78125312826101e-23
331.5 2.94459230928327e-24
332 2.21964579732446e-24
332.5 2.62168340437542e-24
333 5.60864313335069e-24
333.5 9.85036462474886e-24
334 4.67366836842425e-24
334.5 3.9775128417068e-24
335 7.0686590668898e-24
335.5 3.89563205094495e-24
336 1.00426717116879e-23
336.5 1.61784761704207e-23
337 4.09231996321556e-24
337.5 2.95023849859267e-24
338 1.91460117357509e-23
338.5 1.62361400286327e-23
339 1.82995962407414e-24
339.5 3.94633893986055e-24
340 8.87521637478028e-24
340.5 3.60864950441275e-24
341 3.56365673048869e-26
341.5 2.19255662582873e-24
342 3.53825126188197e-24
342.5 1.35175207753162e-24
343 3.15544077073725e-25
343.5 5.42755726643948e-24
344 8.43906551626725e-24
344.5 2.77806483272156e-24
345 1.83405453491035e-24
345.5 9.2406639850784e-24
346 7.35388010106458e-24
346.5 2.54146143879913e-25
347 6.84179945098807e-24
347.5 1.20745073282873e-23
348 2.41079456707814e-24
348.5 5.71569376229589e-24
349 2.30535508140762e-23
349.5 1.70727267895578e-23
350 9.2029261502332e-25
350.5 8.43536713743659e-24
351 1.56500667978446e-23
351.5 5.05193403562116e-24
352 1.66236785682755e-24
352.5 4.60645777919502e-24
353 1.02403037818861e-24
353.5 3.40766714129165e-24
354 9.16910355369865e-24
354.5 5.02318686803465e-24
355 3.37437926737916e-25
355.5 4.84174438343191e-24
356 1.40344758086559e-23
356.5 1.47408385708358e-23
357 3.1504762265202e-24
357.5 4.79668903503874e-24
358 2.17818359094808e-23
358.5 1.76875946103307e-23
359 5.89090139493629e-24
359.5 1.50194623230091e-23
360 1.20718915952924e-23
360.5 2.74706980336976e-24
361 3.18877310031369e-23
361.5 4.89719329847112e-23
362 1.4680785047317e-23
362.5 8.59927612109782e-24
363 4.66392812704866e-23
363.5 4.46591960519204e-23
364 8.7966652006213e-24
364.5 4.88385739467733e-24
365 1.92677704968967e-23
365.5 1.39347715026871e-23
366 1.36437700561064e-24
366.5 3.60831347026906e-24
367 1.19266421888242e-23
367.5 6.60274556308733e-24
368 1.35989297616933e-24
368.5 2.12660003976483e-23
369 3.82948208274382e-23
369.5 2.59986404864175e-23
370 3.95298283276207e-23
370.5 1.12985851054405e-22
371 1.73050997801819e-22
371.5 2.09052772875698e-22
372 4.0203925576383e-22
372.5 8.93614377997443e-22
373 1.62867299504973e-21
373.5 2.81413410110795e-21
374 5.35478239850861e-21
374.5 1.03896725614307e-20
375 1.90565219803307e-20
375.5 3.40833957807907e-20
376 6.15658396680768e-20
376.5 1.10810355423746e-19
377 1.96000148884568e-19
377.5 3.44612384645649e-19
378 6.0775886658596e-19
378.5 1.06785007940636e-18
379 1.86127412024536e-18
379.5 3.23733651783234e-18
380 5.63697830420381e-18
380.5 9.7841620451917e-18
381 1.68861958907679e-17
381.5 2.90550117690175e-17
382 4.99166012560501e-17
382.5 8.54641925244344e-17
383 1.45669236313396e-16
383.5 2.47447423922477e-16
384 4.19175346767666e-16
384.5 7.07608889952636e-16
385 1.1899378833762e-15
385.5 1.99424075863834e-15
386 3.33133792055613e-15
386.5 5.54519987842132e-15
387 9.19676087530593e-15
387.5 1.51999105706909e-14
388 2.50342548873949e-14
388.5 4.10824628667439e-14
389 6.71735825902212e-14
389.5 1.09441876286053e-13
390 1.77663538150939e-13
390.5 2.87352443574808e-13
391 4.63052360735988e-13
391.5 7.43441458810836e-13
392 1.1891885500311e-12
392.5 1.89507163553957e-12
393 3.00861175284217e-12
393.5 4.75845964970507e-12
394 7.49743472930662e-12
394.5 1.17677109836692e-11
395 1.83990685899026e-11
395.5 2.86559281986534e-11
396 4.44564464426088e-11
396.5 6.86979900628321e-11
397 1.05738067293459e-10
397.5 1.62100655374547e-10
398 2.47508854309917e-10
398.5 3.76388141759412e-10
399 5.70042590075887e-10
399.5 8.5978734351264e-10
400 1.29143508121752e-09
400.5 1.93168882510833e-09
401 2.87719848675768e-09
401.5 4.26731694678981e-09
402 6.30196785238169e-09
402.5 9.26652901972408e-09
403 1.35662725427634e-08
403.5 1.9773738419416e-08
404 2.86934983556617e-08
404.5 4.14501222778017e-08
405 5.96068546930185e-08
405.5 8.53246309751689e-08
406 1.21573662239846e-07
406.5 1.72412907724258e-07
407 2.43356400948621e-07
407.5 3.41849661601938e-07
408 4.77884231384194e-07
408.5 6.64783561302388e-07
409 9.20198932782417e-07
409.5 1.26735957445919e-06
410 1.73662606575816e-06
410.5 2.36739975616684e-06
411 3.21044251719154e-06
411.5 4.33065957832333e-06
412 5.81039181477436e-06
412.5 7.75325083316074e-06
413 1.02885087472291e-05
413.5 1.35760224127889e-05
414 1.781162645454e-05
414.5 2.32328684881412e-05
415 3.01248820738987e-05
415.5 3.88260969794058e-05
416 4.97333720649479e-05
416.5 6.33060058151668e-05
417 8.00679383036185e-05
417.5 0.000100607313640932
418 0.000125572434705303
418.5 0.000155663028431679
419 0.000191615671176602
419.5 0.000234182223937036
420 0.000284100223907989
420.5 0.000342054402447799
421 0.000408628880102187
421.5 0.00048425015146889
422 0.000569121731208209
422.5 0.000663152288908642
423 0.000765880236829841
423.5 0.000876399005184131
424 0.000993288565926823
424.5 0.00111456003619908
425 0.0012376212631025
425.5 0.0013592719879898
426 0.00147573731326947
426.5 0.00158274754711044
427 0.00167567090122615
427.5 0.00174970282391744
428 0.00180011189081112
428.5 0.0018225371799671
429 0.00181332609368629
429.5 0.00176989497604937
430 0.00169108810028727
430.5 0.00157750433442411
431 0.00143175587825319
431.5 0.0012586208598903
432 0.00106505229507416
432.5 0.000860010901372571
433 0.000654099254881055
433.5 0.000458990077595218
434 0.000286661704279911
434.5 0.000148477820431857
435 5.41742481773446e-05
435.5 1.08398072058736e-05
436 2.19973214552251e-05
436.5 8.69006697050218e-05
437 0.000200160779752217
437.5 0.000351795182145117
438 0.000527761559306127
438.5 0.000710987335870381
439 0.000882848831963122
439.5 0.00102499100647014
440 0.00112131994322824
440.5 0.00115995313974426
441 0.0011348852298325
441.5 0.00104712586235955
442 0.000905097147504495
442.5 0.000724142805849645
443 0.000525098576570928
443.5 0.000331997063464293
444 0.000169117154599071
444.5 5.77190067678082e-05
445 1.2906024622415e-05
445.5 4.11001145768221e-05
446 0.000138585703727178
446.5 0.00029146313201234
447 0.000477160927845073
447.5 0.000667414276488238
448 0.000832362293856182
448.5 0.000945194151625574
449 0.00098662550964266
449.5 0.000948443847850086
450 0.000835441535426093
450.5 0.000665260089159577
451 0.000465982015492284
451.5 0.000271692549926491
452 0.000116635969649641
452.5 2.8934317705977e-05
453 2.50362151556192e-05
453.5 0.000106047960105142
454 0.000256834228508738
454.5 0.000448285669168261
455 0.00064252213728209
455.5 0.000800164640153196
456 0.000888308699407425
456.5 0.00088758385703326
457 0.000796755036159318
457.5 0.000633718688996598
458 0.000432420328276109
458.5 0.00023606700641038
459 8.78746178188961e-05
459.5 2.12815599269354e-05
460 5.18770089345798e-05
460.5 0.000173087671786448
461 0.000356917254021587
461.5 0.00055987502675789
462 0.000732941273975116
462.5 0.000833335530397031
463 0.000835270830598736
463.5 0.000736960040738645
464 0.000561899186698804
464.5 0.000353753406231228
465 0.000165757981180849
465.5 4.70643877183135e-05
466 2.94975279062087e-05
466.5 0.000118374365396784
467 0.000290182166728946
467.5 0.000498156359387069
468 0.000684592726306001
468.5 0.000796727732090257
469 0.000801836933735487
469.5 0.000697203810005774
470 0.000511837379420024
470.5 0.000298996152422084
471 0.000121195888593538
471.5 3.17535729940942e-05
472 5.83033818946291e-05
472.5 0.000193521996633359
473 0.000396371365203252
473.5 0.000603982681947573
474 0.000750873467823881
474.5 0.000789672674114035
475 0.000706787628825085
475.5 0.000527756703709729
476 0.000310059957820067
476.5 0.000125096041714695
477 3.47445056856585e-05
477.5 7.01703701738377e-05
478 0.000220301907333094
478.5 0.000434485942102218
479 0.000639027720247874
479.5 0.000762351802249326
480 0.000760236157625105
480.5 0.000632203170177882
481 0.000422879495665286
481.5 0.000207146947311206
482 6.36676610571965e-05
482.5 4.59520543510466e-05
483 0.000161701500841195
483.5 0.000368688470154909
484 0.000589489427822513
484.5 0.000740146141880605
485 0.00076221862634036
485.5 0.000645993399254756
486 0.000435531204115062
486.5 0.000212809339452077
487 6.62277698709642e-05
487.5 5.53223065919747e-05
488 0.000185867500631623
488.5 0.00040612869722069
489 0.000626716735472666
489.5 0.000756651639461669
490 0.000741153838159536
490.5 0.000585456125539162
491 0.000354140683103188
491.5 0.000145240951070009
492 4.9006320148902e-05
492.5 0.000108502288999813
493 0.000299511549001364
493.5 0.00053954198609655
494 0.000723036214315716
494.5 0.0007679012905161
495 0.000652880871826679
495.5 0.000428676648058598
496 0.00019675757614757
496.5 6.40928107543847e-05
497 9.3645187256214e-05
497.5 0.000273723589109524
498 0.00052161997198403
498.5 0.000721133350029966
499 0.000777161036898653
499.5 0.00066176184998442
500 0.000429315884735176
500.5 0.000192271257104387
501 6.75580098427438e-05
501.5 0.00011878486750362
502 0.000323040420913035
502.5 0.000580225830101646
503 0.000761793927879924
503.5 0.000775357536694041
504 0.000612744637081573
504.5 0.000356386558239084
505 0.000139074561450096
505.5 7.58971382710108e-05
506 0.000202974112907755
506.5 0.000456117193195248
507 0.00070263019063977
507.5 0.000810974519291997
508 0.000721853669018848
508.5 0.000482313204374769
509 0.000222932617434341
509.5 8.81067315483817e-05
510 0.000155929181801239
510.5 0.000392400730685182
511 0.000667641240820816
511.5 0.000827256009423866
512 0.000779876728450712
512.5 0.000551317160729413
513 0.000273009107326342
513.5 0.000108515115796606
514 0.000158185635838973
514.5 0.000397650804694227
515 0.000688811616673646
515.5 0.000859683490669711
516 0.000807251675287963
516.5 0.00056194472266505
517 0.000273126913260754
517.5 0.000120837550567219
518 0.000204715101793336
518.5 0.000478857528184612
519 0.000776359787181368
519.5 0.000911695400548609
520 0.000798483092319436
520.5 0.000508023313166555
521 0.000228516403516473
521.5 0.000146347152432572
522 0.000323188015276378
522.5 0.000650722973209959
523 0.000917396971577178
523.5 0.000947064380693307
524 0.000719021587882193
524.5 0.000387689723781917
525 0.00018350965953783
525.5 0.000256359151587097
526 0.000567536620133276
526.5 0.000909739581261534
527 0.00104754117362801
527.5 0.000883964458445793
528 0.000535654351437732
528.5 0.000257722120116281
529 0.000263315496767635
529.5 0.000564174271971116
530 0.000953291390657236
530.5 0.00115110559890093
531 0.00101291570690796
531.5 0.000643981545533402
532 0.000330618458718695
532.5 0.000328937224321399
533 0.000665296652809224
533.5 0.00110508616922476
534 0.00132398148542433
534.5 0.0011588458263847
535 0.000747959937688216
535.5 0.000442915572369817
536 0.000539685812508513
536.5 0.00102652929071059
537 0.00156233781982089
537.5 0.0017359971412051
538 0.00142152141487374
538.5 0.000928605820084489
539 0.000774291471436973
539.5 0.00121840214714268
540 0.00197389745884646
540.5 0.00241858355084609
541 0.00217687704384152
541.5 0.00153028762727579
542 0.0012005833584804
542.5 0.00163407572962643
543 0.00249229745372564
543.5 0.00294719532614122
544 0.00254430744961782
544.5 0.00172677967680013
545 0.00139982215878768
545.5 0.00193497020370001
546 0.00272103323800378
546.5 0.00283417094226598
547 0.00209780331984635
547.5 0.00130397573740013
548 0.001297423260662
548.5 0.00197030301466161
549 0.00239673358874993
549.5 0.00196594949961488
550 0.00112470616755759
550.5 0.000811517182382219
551 0.00127677106235807
551.5 0.00178532670538577
552 0.001584598872813
552.5 0.000871774721432648
553 0.000509572470716368
553.5 0.000873973517216141
554 0.00136947951476328
554.5 0.00125778660772256
555 0.000657281782286031
555.5 0.000357609875638261
556 0.000716665212667866
556.5 0.00117256124771358
557 0.00104865978250823
557.5 0.000504705198978546
558 0.000295786634806751
558.5 0.000687709911440739
559 0.00108212170735739
559.5 0.000889793368280239
560 0.000380641017981861
560.5 0.000282372919693399
561 0.00071321909714971
561.5 0.0010144196538475
562 0.000728419330025744
562.5 0.000271795851970045
563 0.000310078268665976
563.5 0.000763172590070518
564 0.000932022292883861
564.5 0.000553848587260602
565 0.000193662118134784
565.5 0.000383863303824665
566 0.000815067365773723
566.5 0.000814865383089694
567 0.000378202366376878
567.5 0.000170211235430888
568 0.000497959518287552
568.5 0.000837730243518755
569 0.00065311755371712
569.5 0.000228014680850476
570 0.000219445290341918
570.5 0.000627078019919308
571 0.000797645583789224
571.5 0.000457188103829684
572 0.000140566859114917
572.5 0.000341228015159788
573 0.000727224384045768
573.5 0.000674754892253867
574 0.000264850965578338
574.5 0.0001503066603578
575 0.000505347240530753
575.5 0.00074715368294025
576 0.000480372798812388
576.5 0.000134870868531375
577 0.000265753634544424
577.5 0.000649724983540974
578 0.000652887883764876
578.5 0.000267741265720744
579 0.000122788663623129
579.5 0.000448595150955843
580 0.00069954370841463
580.5 0.000457349026249077
581 0.000121147077058828
581.5 0.000243884272396536
582 0.000613066560400153
582.5 0.00060764023043212
583 0.00023488982257971
583.5 0.000116008648399507
584 0.000443791803428326
584.5 0.000660141172011488
585 0.000397824040775707
585.5 9.8059563955698e-05
586 0.000263403428093861
586.5 0.000606485181201358
587 0.000540362384256074
587.5 0.000176246855450538
588 0.000132227735765403
588.5 0.000477450222267164
589 0.000615476034098803
589.5 0.000307795752574026
590 8.14429928377711e-05
590.5 0.000321548377299443
591 0.000608015800490349
591.5 0.000443086226694186
592 0.000111153995474784
592.5 0.000184744344074016
593 0.000530386226149919
593.5 0.000542668155980061
594 0.000199086567355762
594.5 9.76918915328709e-05
595 0.000411164695199178
595.5 0.000585486233464024
596 0.000313112944575367
596.5 7.17155577333823e-05
597 0.000282864588641073
597.5 0.0005691094425601
598 0.000422346972595555
598.5 0.000101463359744669
599 0.000172738901142984
599.5 0.000504935705987209
600 0.000504168062806634


==> 3001spins-no1000,singlemagnon-range8-p2point5.txt <==
t e
0 1.5762199842392e-29
0.5 4.53111068184804e-29
1 1.24457334608495e-28
1.5 1.45057276341418e-28
2 2.07682181828774e-29
2.5 4.83847925872335e-29
3 1.44361282336629e-28
3.5 3.7042445646849e-29
4 9.06659818878249e-29
4.5 2.04207024525003e-28
5 3.1209471440868e-29
5.5 8.22265896472413e-29
6 1.90424857080694e-28
6.5 5.48355401246383e-30
7 4.16777310820666e-28
7.5 9.54577947509312e-28
8 4.8659737649724e-28
8.5 2.06032020957911e-28
9 4.64932034336085e-28
9.5 1.58886466902388e-28
10 7.48762184051689e-29
10.5 3.26004088298342e-28
11 5.21051209138013e-29
11.5 3.64621939748725e-28
12 8.20745509525298e-28
12.5 2.83735347052768e-28
13 7.58993451500257e-28
13.5 1.67265681759009e-27
14 6.76158624480557e-28
14.5 2.30217102885693e-29
15 4.13383518381611e-28
15.5 4.80160977788668e-29
16 6.87101914635275e-28
16.5 1.77454399983459e-27
17 1.12751848743647e-27
17.5 1.63440207851401e-27
18 2.97690675530833e-27
18.5 1.80853490196859e-27
19 1.20440800226426e-27
19.5 2.4760200792312e-27
20 1.78035743310498e-27
20.5 6.05030711413257e-28
21 2.46323677512137e-27
21.5 4.64189413152135e-27
22 4.44304792453814e-27
22.5 9.12996629548565e-27
23 2.595429908536e-26
23.5 4.144853684976e-26
24 4.09800527797527e-26
24.5 3.79834138718214e-26
25 4.1032134516124e-26
25.5 3.31446700093476e-26
26 1.46537144923081e-26
26.5 4.66081832766107e-27
27 3.90894850742383e-27
27.5 4.72049130866502e-27
28 8.53619907806194e-27
28.5 1.78198201378177e-26
29 2.54870126272604e-26
29.5 1.94722596763692e-26
30 1.33070836790298e-26
30.5 2.81219523781021e-26
31 3.58557534441832e-26
31.5 1.39079021669806e-26
32 1.69303918559819e-27
32.5 1.35122317592475e-26
33 1.53825923841432e-26
33.5 6.44908035469885e-27
34 7.94240009247361e-27
34.5 2.37613662844765e-26
35 3.88545318361351e-26
35.5 2.39871983103101e-26
36 1.74219724991434e-27
36.5 2.26522429090586e-26
37 3.9702863998534e-26
37.5 1.08143418621512e-26
38 8.20601121700799e-27
38.5 3.46612902940615e-26
39 1.68038121649087e-26
39.5 4.78302953120519e-27
40 4.11501961926803e-26
40.5 3.82408765141831e-26
41 1.4381938139707e-27
41.5 2.24182829376595e-26
42 5.00525668042307e-26
42.5 1.73040277902442e-26
43 7.50624645293391e-27
43.5 5.35907441031143e-26
44 5.91025413076803e-26
44.5 1.51357582553981e-26
45 5.30883048792306e-28
45.5 6.42641124473277e-27
46 4.29656574890551e-27
46.5 2.48280826791943e-26
47 4.2054891167255e-26
47.5 1.60810558770347e-26
48 2.48132492675833e-27
48.5 1.66714472085298e-26
49 9.03705946748846e-27
49.5 1.15890896968673e-26
50 3.69331808976455e-26
50.5 2.00337962556637e-26
51 9.59023792625205e-28
51.5 3.5676253596728e-26
52 4.06079806197408e-26
52.5 3.37865254864461e-27
53 1.50845262179412e-26
53.5 3.57150847531772e-26
54 8.3240059937821e-27
54.5 8.48995618681434e-27
55 3.85716811495159e-26
55.5 2.09929477007429e-26
56 7.53067420721403e-27
56.5 4.60595292456576e-26
57 4.88961018552154e-26
57.5 2.48020138043507e-26
58 7.05972067378848e-26
58.5 9.90541208855633e-26
59 2.96612848091018e-26
59.5 2.56026531601305e-26
60 1.16662021531881e-25
60.5 9.28363822666773e-26
61 1.08019321004202e-26
61.5 9.96913375123901e-26
62 2.26685057724331e-25
62.5 1.67463319615013e-25
63 9.19209463498961e-26
63.5 2.1736046739682e-25
64 3.60916276046748e-25
64.5 2.99810610591782e-25
65 3.19004041129163e-25
65.5 6.85908520393826e-25
66 8.67778240879854e-25
66.5 5.58863450235366e-25
67 6.24463356265637e-25
67.5 1.23915828619104e-24
68 1.16809464865101e-24
68.5 4.58374162004844e-25
69 4.31760398791733e-25
69.5 7.29208401405385e-25
70 3.63315480790289e-25
70.5 2.28774932110611e-26
71 1.59397115342618e-25
71.5 1.00934203036086e-25
72 4.2442534983917e-26
72.5 3.32487451862279e-25
73 3.34347862659925e-25
73.5 1.66573213061683e-25
74 4.37331884607686e-25
74.5 5.41088248825462e-25
75 1.98551230059082e-25
75.5 2.04995173150374e-25
76 3.89222077558631e-25
76.5 1.56450592900777e-25
77 4.11976398004878e-26
77.5 2.22636483173035e-25
78 1.18413403174327e-25
78.5 1.55724981308903e-26
79 2.52922331877974e-25
79.5 2.34905251074623e-25
80 2.11332126493284e-26
80.5 2.2576789712113e-25
81 3.87363105848052e-25
81.5 1.0551181636869e-25
82 4.49309225279591e-26
82.5 2.41032538134559e-25
83 1.16866854445852e-25
83.5 8.82577264796395e-27
84 1.67618090786169e-25
84.5 1.00471791210929e-25
85 2.79209977714551e-26
85.5 2.86704251512123e-25
86 2.77320678926777e-25
86.5 1.01396815582894e-25
87 3.88757310761377e-25
87.5 4.95250954378839e-25
88 1.4758771254714e-25
88.5 2.41771898481499e-25
89 4.3630052037075e-25
89.5 1.16906503751625e-25
90 1.4170241730706e-25
90.5 4.37275208160233e-25
91 1.8302072238067e-25
91.5 1.63642916987243e-25
92 5.5082789962552e-25
92.5 3.21575656216948e-25
93 9.68546431249367e-26
93.5 3.79782928662734e-25
94 2.0525902963667e-25
94.5 2.675516425203e-26
95 4.06705672130131e-25
95.5 2.86404791125697e-25
96 6.95228900223813e-26
96.5 5.87590865577264e-25
97 6.02137643035068e-25
97.5 7.33337472993102e-26
98 1.9416261504044e-25
98.5 2.94120408355743e-25
99 3.66506510605321e-26
99.5 1.10435944446268e-25
100 7.42402570969797e-26
100.5 6.5811217181902e-26
101 5.43230347463449e-25
101.5 4.80457640416346e-25
102 2.08190176800313e-25
102.5 7.43858768746139e-25
103 7.76258914569477e-25
103.5 2.94642750396105e-25
104 8.38351066593604e-25
104.5 1.17131477693826e-24
105 7.43993106477601e-25
105.5 1.52126596252252e-24
106 2.5310215507498e-24
106.5 1.97006947093504e-24
107 1.82937876386659e-24
107.5 3.02164588827398e-24
108 3.18668705422596e-24
108.5 2.16396763398781e-24
109 2.36157906157857e-24
109.5 3.73834108280976e-24
110 3.93662011736243e-24
110.5 3.30211802214332e-24
111 4.13483160731387e-24
111.5 4.94626896833484e-24
112 3.37299587428456e-24
112.5 1.75466776927825e-24
113 1.45282321957987e-24
113.5 4.89224261092491e-25
114 1.73559875338092e-25
114.5 1.66708217633335e-24
115 1.85951662156874e-24
115.5 1.0313630797744e-24
116 1.44861634792993e-24
116.5 9.79401300452953e-25
117 6.84083249806372e-26
117.5 1.70983472258839e-24
118 3.08996422192494e-24
118.5 2.75501649402409e-24
119 4.10799499279633e-24
119.5 4.98067466093819e-24
120 2.37112785061645e-24
120.5 4.82746889226233e-25
121 7.12915977000373e-25
121.5 2.04721182148715e-25
122 3.03619966936814e-25
122.5 1.39860981490604e-24
123 1.12361845193274e-24
123.5 1.38144571475944e-24
124 2.9412447909673e-24
124.5 2.31582431958042e-24
125 6.89878367220389e-25
125.5 1.00656812359323e-24
126 1.04632647070358e-24
126.5 9.30259242513285e-26
127 3.33695784976947e-25
127.5 7.20496093997902e-25
128 3.37224287482758e-25
128.5 7.11345628046751e-25
129 1.15910022163207e-24
129.5 5.79181246466865e-25
130 3.20240507653365e-25
130.5 6.24426595702028e-25
131 4.26805685808671e-25
131.5 8.36315489495393e-26
132 7.38082143986927e-26
132.5 6.79404861728487e-26
133 9.6875022453098e-26
133.5 1.83945824343286e-25
134 7.61750879776758e-26
134.5 4.65028403005706e-26
135 3.09128736288781e-25
135.5 3.29724295111939e-25
136 1.22446805756335e-25
136.5 3.60380990332211e-25
137 5.50937343354198e-25
137.5 1.45614758537652e-25
138 9.43144211847359e-26
138.5 4.02453450697523e-25
139 1.87157268069265e-25
139.5 1.19225605868276e-25
140 3.31668061440657e-25
140.5 2.08343722420334e-25
141 5.69180891555041e-25
141.5 8.80860521354107e-25
142 1.6889357588295e-25
142.5 2.40076701375269e-25
143 8.3505794871205e-25
143.5 3.24130501802599e-25
144 6.05774817485769e-25
144.5 1.24507129870329e-24
145 6.19436895311659e-25
145.5 1.79384809420632e-24
146 3.26392888737158e-24
146.5 1.23199282482286e-24
147 9.31106433097222e-25
147.5 3.38020847655884e-24
148 2.34866059466464e-24
148.5 1.01883928695413e-24
149 2.25243108488223e-24
149.5 1.5489979854735e-24
150 1.7221702322851e-24
150.5 3.76260496978754e-24
151 1.73394736400039e-24
151.5 9.80757633478833e-26
152 2.10700318439179e-24
152.5 1.15187003921199e-24
153 2.99872487902417e-25
153.5 2.75349188337418e-24
154 2.30653682773116e-24
154.5 2.12268041705575e-24
155 4.41690626623975e-24
155.5 2.8290475624463e-24
156 3.06984099371502e-24
156.5 7.10823099975403e-24
157 3.98772884844314e-24
157.5 2.26592414241305e-25
158 4.24036042660592e-24
158.5 4.35185130021029e-24
159 5.92187315927938e-25
159.5 2.81621272020317e-24
160 5.21809739615675e-24
160.5 4.57532788571272e-24
161 4.16723576430406e-24
161.5 2.0880375309098e-24
162 2.59934871409802e-24
162.5 5.90147824339628e-24
163 2.84439994164664e-24
163.5 2.36774340046394e-25
164 5.05940863976411e-24
164.5 5.19264635712425e-24
165 6.0003405188332e-25
165.5 2.18181225573574e-24
166 4.53017930591811e-24
166.5 2.37703039243308e-24
167 7.39910574752322e-25
167.5 6.67334939097357e-25
168 1.6689729542311e-24
168.5 2.44031947803533e-24
169 5.87904389592223e-25
169.5 6.31298482287168e-25
170 3.4050833547854e-24
170.5 2.44295620554508e-24
171 3.20434901521942e-25
171.5 1.45176207152812e-24
172 1.5520667147401e-24
172.5 3.51045576479616e-25
173 1.20750672112614e-24
173.5 1.88259219279091e-24
174 7.5501815401402e-25
174.5 3.20855444712861e-26
175 1.01938530190087e-24
175.5 2.06561718092144e-24
176 9.96937321279118e-25
176.5 2.61057503817589e-25
177 1.9326315825181e-24
177.5 1.9563250730438e-24
178 4.10563065706442e-25
178.5 1.63999469998943e-24
179 2.65930734888804e-24
179.5 9.08589141395913e-25
180 6.18749337246864e-25
180.5 1.7354368554836e-24
181 1.03623427394395e-24
181.5 1.6132388696306e-25
182 7.08813652708396e-25
182.5 1.13956278350125e-24
183 6.8026492150382e-25
183.5 1.88476618276804e-25
184 4.48762560664722e-25
184.5 9.91402443845264e-25
185 1.23307694803033e-24
185.5 1.46962855465367e-24
186 1.57669975123206e-24
186.5 1.53025607190235e-24
187 1.69109683782052e-24
187.5 1.68926033186423e-24
188 1.64039935783465e-24
188.5 1.69797521318807e-24
189 1.34747473088907e-24
189.5 1.1961887717813e-24
190 1.26699051206932e-24
190.5 6.25643232545642e-25
191 2.84687983164713e-25
191.5 6.24218140171964e-25
192 4.02902160162742e-25
192.5 1.20230729809005e-26
193 4.53013953665971e-25
193.5 1.78383978978009e-24
194 2.16718767906732e-24
194.5 4.95404669045624e-25
195 1.35770258101571e-24
195.5 4.79384821994724e-24
196 3.11197382967662e-24
196.5 3.07407053046144e-26
197 2.55626508755578e-24
197.5 3.17171461315265e-24
198 8.24570536999282e-25
198.5 2.63646724809529e-24
199 2.67834160783951e-24
199.5 6.34107345538517e-26
200 3.07222814843077e-24
200.5 4.88022288780777e-24
201 9.61017242958418e-25
201.5 6.62764572627992e-25
202 2.51519868440253e-24
202.5 9.75531516795889e-25
203 3.61717799996173e-25
203.5 1.88722120809634e-24
204 2.72384799098582e-24
204.5 1.59630352482922e-24
205 6.42701719567517e-25
205.5 4.00417365575746e-24
206 5.11493801132533e-24
206.5 7.64589027859392e-25
207 3.2725278696028e-24
207.5 7.21450528399727e-24
208 1.50678158663301e-24
208.5 2.05390669024839e-24
209 8.17557442738385e-24
209.5 2.71179050921208e-24
210 1.54476362300375e-24
210.5 9.67595728107707e-24
211 5.23861466886591e-24
211.5 2.56124508125294e-25
212 7.2635829476358e-24
212.5 5.75654167316059e-24
213 4.77731545825706e-25
213.5 6.46096506401532e-24
214 7.79284147224049e-24
214.5 1.8528498389444e-24
215 2.54468808208619e-24
215.5 4.03566852412915e-24
216 1.32148481464483e-24
216.5 4.09152374649235e-25
217 1.13189054329203e-24
217.5 1.23447662810316e-24
218 5.34962006506177e-25
218.5 8.73770747380957e-25
219 2.50181772273496e-24
219.5 9.70812166251025e-25
220 5.6312603585588e-25
220.5 4.31906870068178e-24
221 2.45837682900389e-24
221.5 3.1884900614325e-25
222 5.80378774464712e-24
222.5 4.73910600453321e-24
223 8.52929207832194e-26
223.5 5.02515003137185e-24
224 5.28219770275431e-24
224.5 1.65558030917048e-25
225 4.8320380412453e-24
225.5 6.09865898054581e-24
226 2.20922172841191e-25
226.5 4.10075700681869e-24
227 7.59815018509704e-24
227.5 1.68790375644896e-24
228 1.06164571242144e-24
228.5 3.7352706826201e-24
229 1.09946233604451e-24
229.5 4.33948603870331e-25
230 2.42219870694426e-24
230.5 1.5694124125695e-24
231 5.25875405136207e-25
231.5 1.97754564081801e-24
232 2.91432387090544e-24
232.5 7.98029701468885e-25
233 1.03350577687505e-24
233.5 4.78393708610584e-24
234 2.51493657995653e-24
234.5 5.90084116139377e-25
235 7.61454742947883e-24
235.5 6.85143587201746e-24
236 9.40603247884706e-26
236.5 6.32739104615502e-24
237 9.10678991750478e-24
237.5 8.1846529886509e-25
238 3.7793266209542e-24
238.5 7.99096910960699e-24
239 1.45469452803739e-24
239.5 3.27290934696129e-24
240 6.8023725576178e-24
240.5 7.6073781029852e-25
241 3.18502992738166e-24
241.5 8.05391978015854e-24
242 1.95351754308037e-24
242.5 2.10742352985228e-24
243 7.04950785788794e-24
243.5 2.53052712197934e-24
244 1.05191850688336e-24
244.5 5.05884482219983e-24
245 2.67591530527733e-24
245.5 7.75040203087484e-25
246 3.72274986817287e-24
246.5 3.60903248386465e-24
247 1.61160751680315e-24
247.5 2.43924827937169e-24
248 4.01843810947048e-24
248.5 2.59835756307632e-24
249 6.62920044688876e-25
249.5 2.96725652573719e-24
250 3.49972264039606e-24
250.5 2.74316776721423e-25
251 3.02563269933219e-24
251.5 5.40376941834552e-24
252 7.70905846039587e-25
252.5 3.22751122106716e-24
253 7.9908051297906e-24
253.5 2.10823547680356e-24
254 1.76492210471426e-24
254.5 8.14369381923682e-24
255 3.62228319914704e-24
255.5 4.19866828700258e-25
256 5.5567821348545e-24
256.5 3.13344569655866e-24
257 5.82362800613147e-25
257.5 5.01307331721474e-24
258 2.62216999339423e-24
258.5 4.91527405177933e-25
259 6.48327209191791e-24
259.5 4.8675461716728e-24
260 6.19536552013954e-25
260.5 7.05957124392787e-24
261 8.54259810635945e-24
261.5 2.07187400189963e-24
262 5.54230623728372e-24
262.5 1.01123538512129e-23
263 3.44725103494662e-24
263.5 1.59312938384084e-24
264 7.04588474386356e-24
264.5 3.94170023550964e-24
265 4.02706026854955e-25
265.5 5.99553300054091e-24
266 5.95896496777031e-24
266.5 8.82910263636344e-25
267 4.67235655794183e-24
267.5 6.75529783670905e-24
268 1.17626086101888e-24
268.5 2.46647876520013e-24
269 5.69555944544699e-24
269.5 1.25267106295851e-24
270 1.27345683308614e-24
270.5 5.00351873068107e-24
271 1.71603300733787e-24
271.5 7.15300174478022e-25
272 4.006974282791e-24
272.5 1.55840228166004e-24
273 7.83929627699945e-25
273.5 4.53053316788462e-24
274 2.08625970121299e-24
274.5 6.70726209834422e-25
275 6.76131500542571e-24
275.5 6.39735449790365e-24
276 4.5488237549707e-25
276.5 2.11750206287606e-24
277 4.44535827330598e-24
277.5 1.05616565761312e-24
278 1.29272225921028e-24
278.5 3.75987978411189e-24
279 1.28316819480999e-24
279.5 4.37369095317887e-25
280 3.46358452059755e-24
280.5 3.07654970071511e-24
281 1.59402544563385e-24
281.5 2.14992103290083e-24
282 1.00885260760717e-24
282.5 1.94590089993913e-24
283 5.90826368639051e-24
283.5 3.81685607921275e-24
284 3.68051040815217e-25
284.5 4.32486109194279e-24
285 5.93316505329898e-24
285.5 1.97440872074433e-24
286 2.48773584006203e-24
286.5 4.26554444095749e-24
287 2.88558116215585e-24
287.5 3.96163823406335e-24
288 4.35645250150972e-24
288.5 1.69330172210259e-24
289 2.74122744084509e-24
289.5 4.23503870843684e-24
290 2.13424672472595e-24
290.5 2.30840148306077e-24
291 2.95106256192874e-24
291.5 1.6717605899823e-24
292 3.96426616159173e-24
292.5 5.13820866461288e-24
293 1.08657783713247e-24
293.5 1.37926698115812e-24
294 4.99762309753534e-24
294.5 2.82993156376716e-24
295 1.11493105351576e-25
295.5 1.32038541806047e-24
296 1.1132185424548e-24
296.5 9.63115806668489e-26
297 7.81019939257569e-25
297.5 7.09088822319565e-25
298 6.68464628720274e-25
298.5 1.58204757954836e-24
299 8.81106298387965e-25
299.5 1.00245025716256e-24
300 4.47385537803978e-24
300.5 4.76445604780321e-24
301 7.98384285971987e-25
301.5 3.14431572568656e-24
302 9.28186291384446e-24
302.5 5.92415709180824e-24
303 1.27349654942489e-24
303.5 6.8643841963175e-24
304 8.25296046703651e-24
304.5 1.0632381649634e-24
305 2.30211911882673e-24
305.5 6.98931740404291e-24
306 3.05614927678051e-24
306.5 1.47358403748177e-24
307 4.19038133538745e-24
307.5 2.09761037498636e-24
308 1.71416255505259e-24
308.5 4.05251988226601e-24
309 1.56846529210018e-24
309.5 6.05502402386607e-25
310 3.26474332588362e-24
310.5 2.80227777112415e-24
311 2.30000196615484e-24
311.5 3.07211158393305e-24
312 3.45329348332025e-24
312.5 6.27467682055971e-24
313 5.62927997112745e-24
313.5 1.35544366675952e-24
314 5.16178917428826e-24
314.5 8.62310137447296e-24
315 2.18738418125858e-24
315.5 1.24493741000099e-24
316 6.27547920688155e-24
316.5 3.21908528229552e-24
317 5.84946319669522e-25
317.5 3.69088159236027e-24
318 2.08447004957692e-24
318.5 2.78543549722564e-25
319 3.33209361881114e-24
319.5 2.14262592187851e-24
320 1.91917268909833e-25
320.5 5.34790102041683e-24
321 7.24706109296536e-24
321.5 1.62104545166807e-24
322 7.30740245870006e-25
322.5 3.93994064316153e-24
323 1.82830260351999e-24
323.5 6.97442374848277e-25
324 3.71297084995181e-24
324.5 1.96889024971756e-24
325 1.81212309004355e-24
325.5 8.37723157612065e-24
326 6.62018876044949e-24
326.5 9.46740064696398e-25
327 6.33023120672548e-24
327.5 8.23963395924329e-24
328 2.01551999898195e-24
328.5 3.33141028187189e-24
329 4.150327165805e-24
329.5 1.32781351738405e-24
330 7.57358861353419e-24
330.5 9.16053125183499e-24
331 1.1633466049999e-24
331.5 2.34740073882492e-24
332 4.18091939422935e-24
332.5 1.24773686851223e-25
333 3.43116673789081e-24
333.5 3.63695762814302e-24
334 1.69593388982186e-24
334.5 1.35124405828701e-23
335 1.41250623599147e-23
335.5 1.43765639691021e-24
336 1.4521802587439e-23
336.5 2.966480610291e-23
337 1.15646316154246e-23
337.5 5.63494615374272e-25
338 1.51603369175483e-23
338.5 1.79009635260149e-23
339 5.27978084508267e-24
339.5 1.10506766174421e-24
340 8.08982303272336e-24
340.5 1.30761017836167e-23
341 5.67931453593931e-24
341.5 2.05305222896341e-24
342 1.7172386400705e-23
342.5 2.30348249137662e-23
343 1.08328202052224e-23
343.5 1.63202778757015e-23
344 3.20280829296623e-23
344.5 2.33841258770905e-23
345 1.28613951671111e-23
345.5 2.518544853742e-23
346 2.965985871418e-23
346.5 1.24920583495589e-23
347 5.53542497378633e-24
347.5 1.74296163641617e-23
348 2.0583903707839e-23
348.5 7.39646832460007e-24
349 8.15635533723908e-25
349.5 8.84857458060643e-24
350 1.13389117703993e-23
350.5 2.43338326173871e-24
351 1.38018338295238e-24
351.5 6.87203185623374e-24
352 2.70346685758006e-24
352.5 1.2220353311408e-24
353 8.41359642675737e-24
353.5 4.21009702088578e-24
354 1.70839193082276e-24
354.5 1.63490257839939e-23
355 1.57559348040198e-23
355.5 6.25237497176028e-24
356 2.56219284999929e-23
356.5 3.5409229463643e-23
357 1.18141639019038e-23
357.5 1.48766846396568e-23
358 3.93131937642964e-23
358.5 2.51801485489264e-23
359 1.03275895000688e-24
359.5 6.96090032607389e-24
360 1.52681902757872e-23
360.5 1.433595839879e-23
361 1.37285302385639e-23
361.5 6.27306559072549e-24
362 2.11870684434172e-24
362.5 1.32243384642962e-23
363 2.00920772500928e-23
363.5 9.47836809153363e-24
364 2.60622446853167e-25
364.5 1.11520959425672e-23
365 2.35196298488732e-23
365.5 1.26254403180801e-23
366 3.7110313474119e-24
366.5 1.87134293253369e-23
367 2.39340527592107e-23
367.5 8.28982966124883e-24
368 2.42565268324487e-25
368.5 5.47238370585488e-25
369 6.34084338477797e-24
369.5 2.2059655519085e-23
370 2.22991005122426e-23
370.5 5.48037753528492e-24
371 5.15721571156777e-24
371.5 1.1789055697159e-23
372 4.5902348754319e-24
372.5 3.95024319175784e-24
373 1.27834263237638e-23
373.5 9.55685653019474e-24
374 1.29611146026706e-24
374.5 2.08248970523221e-24
375 6.49790512881346e-24
375.5 9.85783328885981e-24
376 9.33861946121055e-24
376.5 3.76377566573081e-24
377 5.74984810830826e-24
377.5 1.87111049303807e-23
378 2.09060779495574e-23
378.5 7.77862939513335e-24
379 6.38645545320751e-24
379.5 1.84638363962033e-23
380 1.68704578001182e-23
380.5 1.98121882913066e-23
381 6.92651374472021e-23
381.5 1.34715296307585e-22
382 1.92500902057091e-22
382.5 3.40597637979897e-22
383 6.06863090728718e-22
383.5 8.98120361330819e-22
384 1.41698032100654e-21
384.5 2.48433818957073e-21
385 3.92890784427745e-21
385.5 5.98909070022363e-21
386 1.00369677825286e-20
386.5 1.66575690992291e-20
387 2.60701957185901e-20
387.5 4.22247731859781e-20
388 7.04306927517306e-20
388.5 1.12808334870613e-19
389 1.78218295901088e-19
389.5 2.89522071141697e-19
390 4.68444733940914e-19
390.5 7.40913265295268e-19
391 1.17750907111619e-18
391.5 1.89040858394725e-18
392 3.00574171807578e-18
392.5 4.74173311373851e-18
393 7.51120530193296e-18
393.5 1.1895540400206e-17
394 1.87200420070031e-17
394.5 2.93996229282122e-17
395 4.61827259598399e-17
395.5 7.23225399092781e-17
396 1.12871205275262e-16
396.5 1.75912675374921e-16
397 2.73635491564746e-16
397.5 4.24366803176647e-16
398 6.56623905738005e-16
398.5 1.01407446552821e-15
399 1.56217966315262e-15
399.5 2.400374831693e-15
400 3.68036148232364e-15
400.5 5.63005891709078e-15
401 8.59094661198942e-15
401.5 1.30777412803378e-14
402 1.98622924188143e-14
402.5 3.00935611608199e-14
403 4.54827650013652e-14
403.5 6.85771355433896e-14
404 1.03148404476523e-13
404.5 1.54763892508876e-13
405 2.31634630586409e-13
405.5 3.45835287469324e-13
406 5.15053991832207e-13
406.5 7.65143598382722e-13
407 1.13381040646863e-12
407.5 1.67587282226925e-12
408 2.47078080919178e-12
408.5 3.63339711135736e-12
409 5.32933387835171e-12
409.5 7.79664555373725e-12
410 1.13765140629912e-11
410.5 1.65565617346013e-11
411 2.40316775303313e-11
411.5 3.47891307331193e-11
412 5.02274043020571e-11
412.5 7.23215708898495e-11
413 1.03852531458591e-10
413.5 1.48723715527452e-10
414 2.12397264022194e-10
414.5 3.02492568359561e-10
415 4.29604488633683e-10
415.5 6.08418152809463e-10
416 8.59222472835647e-10
416.5 1.20995666377529e-09
417 1.69896702850381e-09
417.5 2.37870755640391e-09
418 3.32068737438586e-09
418.5 4.62205672218058e-09
419 6.41434069301717e-09
419.5 8.87497593050105e-09
420 1.22424805047771e-08
420.5 1.68363124322949e-08
421 2.30827601582484e-08
421.5 3.15485447275393e-08
422 4.29842139295164e-08
422.5 5.83799203168701e-08
423 7.90367855584281e-08
423.5 1.06657730104737e-07
424 1.43462454326666e-07
424.5 1.92332242853207e-07
425 2.56991331062577e-07
425.5 3.42232701649106e-07
426 4.54197503721371e-07
426.5 6.0071873512673e-07
427 7.9174116991966e-07
427.5 1.03983082521875e-06
428 1.36078863992768e-06
428.5 1.77438407234709e-06
429 2.3052247220971e-06
429.5 2.98377806687709e-06
430 3.84756069231056e-06
430.5 4.94250813125718e-06
431 6.3245345473661e-06
431.5 8.06128614260649e-06
432 1.02340842506314e-05
432.5 1.2940042722757e-05
433 1.62943299408796e-05
433.5 2.04325281865252e-05
434 2.55130206502398e-05
434.5 3.17193096732574e-05
435 3.92621402109195e-05
435.5 4.83812687626065e-05
436 5.9346679859335e-05
436.5 7.24590129513815e-05
437 8.80489236329935e-05
437.5 0.000106475064349523
438 0.000128120337223103
438.5 0.000153386054619424
439 0.000182683644592088
439.5 0.000216423561304322
440 0.000255001112861716
440.5 0.000298779000899385
441 0.000348066470236431
441.5 0.000403095099972082
442 0.000463991453217474
442.5 0.000530747062586417
443 0.000603186580062848
443.5 0.000680935368676348
444 0.000763388310550977
444.5 0.000849682033727939
445 0.000938672994301754
445.5 0.00102892383759666
446 0.00111870027316273
446.5 0.0012059805546912
447 0.00128847984524454
447.5 0.00136369236985677
448 0.00142895495757583
448.5 0.00148153551912319
449 0.00151874821162839
449.5 0.00153809304116432
450 0.00153741223108288
450.5 0.00151505107587232
451 0.00147000999391082
451.5 0.00140207854032204
452 0.00131194949528107
452.5 0.00120131653092042
453 0.00107295599826754
453.5 0.000930779357677506
454 0.000779823118110699
454.5 0.000626131458082399
455 0.000476497937501306
455.5 0.000338071456855632
456 0.000217882772790878
456.5 0.000122379189750611
457 5.70358474594051e-05
457.5 2.60404772211431e-05
458 3.19678921192173e-05
458.5 7.53441170595136e-05
459 0.000154101266238623
459.5 0.000263117236560311
460 0.000394193900401706
460.5 0.000536787019589928
461 0.00067947759461519
461.5 0.000811685693608274
462 0.000924794060913605
462.5 0.00101201884549623
463 0.00106713265201097
463.5 0.00108314741615391
464 0.00105257263501326
464.5 0.000970232731361525
465 0.000837877778315574
465.5 0.000667920232944376
466 0.000483081422312876
466.5 0.000310546059880279
467 0.000172860418235347
467.5 8.09784837372545e-05
468 3.47373808699883e-05
468.5 3.1490794163236e-05
469 7.68643633963112e-05
469.5 0.000187587815500565
470 0.000379613402229393
470.5 0.000645282027495613
471 0.000934932008125475
471.5 0.00116148837818279
472 0.00123534399996188
472.5 0.00111549464596184
473 0.000845383203604694
473.5 0.000543319572433671
474 0.000342520539200207
474.5 0.000312543197204013
475 0.000416243145944159
475.5 0.000541326573951782
476 0.000594926481959037
476.5 0.000596359757697823
477 0.000689913474466947
477.5 0.00104602609485454
478 0.00170370421355655
478.5 0.00247068095113095
479 0.00298060524275415
479.5 0.00290310613901523
480 0.00218264371505934
480.5 0.00113673283556402
481 0.000314984241709738
481.5 0.000177461802363256
482 0.000799496588690526
482.5 0.00182517673151765
483 0.00272483195379695
483.5 0.00317987471413228
484 0.00331199291806305
484.5 0.00357641629636248
485 0.00437979357581687
485.5 0.00570204830585986
486 0.0070239631397356
486.5 0.00763584352897795
487 0.00710423391211196
487.5 0.00555776493257293
488 0.00359550673407559
488.5 0.00189699264522908
489 0.000830637281013139
489.5 0.000349177164622455
490 0.000209367113101301
490.5 0.00027384663603707
491 0.000606732481480625
491.5 0.00129465128790301
492 0.00219975662295414
492.5 0.00292428908026148
493 0.00306251814699304
493.5 0.00252887675480634
494 0.00165813700815447
494.5 0.000961534064256447
495 0.000730470396164205
495.5 0.000834353232120986
496 0.000893979008602331
496.5 0.000662372996845906
497 0.000253559573194449
497.5 1.04409295272962e-05
498 0.000148021912224212
498.5 0.000526394443901108
499 0.000781670665141134
499.5 0.000684036960741449
500 0.000363733136631484
500.5 0.000176785272349686
501 0.000340294830013089
501.5 0.000704667056494471
502 0.000899783137911731
502.5 0.000710343515921795
503 0.000298779560478453
503.5 4.63622278143507e-05
504 0.000169195858211287
504.5 0.00050222894613157
505 0.000677370068352671
505.5 0.000509764431785219
506 0.000188166768754066
506.5 7.01995603947011e-05
507 0.000296634580202848
507.5 0.00063583716985765
508 0.000728957481717804
508.5 0.000474469314135541
509 0.000139367158345107
509.5 7.45785175748932e-05
510 0.000337002441092673
510.5 0.000629412847712987
511 0.000626701125947357
511.5 0.000331821266994214
512 7.16557534291425e-05
512.5 0.000135011534985479
513 0.000450435589090429
513.5 0.000664912586113906
514 0.000538034605302957
514.5 0.000211248218302776
515 5.00255886434605e-05
515.5 0.000232196743437862
516 0.000546280996674088
516.5 0.000632083392644385
517 0.000390960045659216
517.5 9.85250970335176e-05
518 8.92302841962069e-05
518.5 0.00037087409557859
519 0.000615044822703309
519.5 0.000537509138398075
520 0.000228038269302477
520.5 4.6586954146621e-05
521 0.00020305853840824
521.5 0.000510460714866777
522 0.00060478547235183
522.5 0.00037410399335705
523 9.10747228388633e-05
523.5 9.04422148626064e-05
524 0.000370278246779526
524.5 0.00059374324803049
525 0.000492181648829639
525.5 0.000187261242662026
526 4.54597099185413e-05
526.5 0.00023607769212573
527 0.000525507385027822
527.5 0.000560661490681398
528 0.000298347053423107
528.5 5.84205266082953e-05
529 0.00013335285186692
529.5 0.000428733616553647
530 0.000578990342009696
530.5 0.00039808471364727
531 0.000109562370074372
531.5 7.05350672520129e-05
532 0.000327605036401644
532.5 0.000558041257943581
533 0.000472870593033319
533.5 0.000178580719030832
534 4.43963931182504e-05
534.5 0.000237885021709544
535 0.000512596724961357
535.5 0.000519622334261907
536 0.000249761756701513
536.5 4.59059268836784e-05
537 0.000166941315068117
537.5 0.00045623086138448
538 0.000541758916698344
538.5 0.00031332938149436
539 6.47069283144417e-05
539.5 0.000115934198228513
540 0.000399086709917757
540.5 0.000545628112701503
541 0.000364714031440222
541.5 9.17013316995646e-05
542 8.23797785260647e-05
542.5 0.000347542567939173
543 0.000538019150387329
543.5 0.000402984830833805
544 0.000120061268161292
544.5 6.22565168109302e-05
545 0.000304878195762669
545.5 0.000524815483065658
546 0.000429275970899596
546.5 0.000145262835625291
547 5.14057665600461e-05
547.5 0.00027225665794952
548 0.000510481149767483
548.5 0.00044555538076411
549 0.000164653967589423
549.5 4.6300527812765e-05
550 0.000249642058149764
550.5 0.000498038235173539
551 0.000453809787820194
551.5 0.000176905995745729
552 4.43727429357116e-05
552.5 0.000236494623910482
553 0.000489259659135702
553.5 0.000455581931196236
554 0.000181537970157904
554.5 4.40863037599244e-05
555 0.000232214563848811
555.5 0.000484900178597575
556 0.000451760155833119
556.5 0.000178593430318805
557 4.48933263681859e-05
557.5 0.0002363623870102
558 0.000484872571009267
558.5 0.000442534970281251
559 0.000168486470595975
559.5 4.71522228823531e-05
560 0.00024869520078995
560.5 0.000488336618140427
561 0.000427470829807613
561.5 0.000152003493339078
562 5.20342662004054e-05
562.5 0.000269050486503418
563 0.00049370993715551
563.5 0.000405676108655783
564 0.000130431661209795
564.5 6.14043260905838e-05
565 0.000297098400401207
565.5 0.000498640430314737
566 0.000376080448414193
566.5 0.000105771158584509
567 7.76312239837611e-05
567.5 0.000331982515644589
568 0.000500006864991766
568.5 0.000337840072138345
569 8.09670960095616e-05
569.5 0.000103265113283844
570 0.00037188496433278
570.5 0.000494038320041736
571 0.000290881813477685
571.5 6.00653724113732e-05
572 0.000140519326367899
572.5 0.000413589449646929
573 0.000476659223932731
573.5 0.000236558500476562
574 4.81599037134855e-05
574.5 0.000190522948497172
575 0.000452172854582412
575.5 0.000444160421144959
576 0.000178317338856065
576.5 5.09717441465996e-05
577 0.000252380826197544
577.5 0.000481020870688557
578 0.000394246817162404
578.5 0.000122183184007742
579 7.39113619927439e-05
579.5 0.000322197476452223
580 0.000492407039568983
580.5 0.000327396151468046
581 7.67526145292853e-05
581.5 0.000120560660065284
582 0.000392380553222398
582.5 0.000478851225376606
583 0.000248270523131429
583.5 5.23326841248482e-05
584 0.00019070554309959
584.5 0.000451695351777265
585 0.000435324868898266
585.5 0.000166675120995593
586 5.89193235176396e-05
586.5 0.000278359168890078
587 0.000486607045422384
587.5 0.00036204997542758
588 9.7338166964383e-05
588.5 0.000102984840858302
589 0.000370582553377402
589.5 0.000484296562307258
590 0.000267155873709109
590.5 5.774552212803e-05
591 0.000183583826816978
591.5 0.000448177597109825
592 0.00043724604523653
592.5 0.000167934817651665
593 6.36042591316649e-05
593.5 0.000289025762840383
594 0.000489245326663458
594.5 0.000348427153458511
595 8.91539456416791e-05
595.5 0.000122389445866566
596 0.000396033202325657
596.5 0.000475891874175661
597 0.000235069161870342
597.5 5.724624426642e-05
598 0.000226792868874947
598.5 0.000473419182461907
599 0.000402897050994599
599.5 0.000128230346335078
600 9.05867382687746e-05


==> edge-for-long-range.txt <==
time p
303 2
408 2.2
445 2.4
465 2.6
477 2.8
484 3
489 3.2
491 3.4
493 3.6
494 3.8
494 4
494 4.2
494 4.4
494 4.6
494 4.8
493 5

491 6.5

%6.5 is infty

%%%%%%%%%%%%%%%%%%492 6
%%%%%%%%%%%%%%%%%492 7
%%%%%%%%%%%%%%%%%491 8
   


==> edgedata-1000-2501-1p7-2p9-step02-range3ta15vainfty.txt <==
data17,data19,data21,data23,edge_ 5,edge_ 6,edge_ 7,edge_ 8,edge_ 9,edge_10,edge_11,edge_12,edge_13,edge_14
349,295,264,243,228,216,206,198,192,186,180,176,172,110
368,324,301,286,275,267,260,255,250,246,243,240,237,207
386,353,338,330,325,322,320,319,318,318,318,318,318,375
402,380,373,373,375,378,383,387,391,396,401,404,407,429
416,404,406,413,423,432,443,447,443,441,440,441,442,456
429,426,435,449,463,475,466,461,460,461,464,467,471,472
441,444,459,476,493,479,474,473,475,478,482,480,478,481
450,459,476,0,0,0,0,0,0,0,0,0,0,0


==> fig3data.txt <==
range e1 e2 e3
2 399 402 402
4 350 350 349
6 369 369 367
8 388 388 387
10 381 381 379
12 381 381 379
17 384 384 383

%17 is infty
%e1 is up down down up down down up for the first 200 spins
%e2 is up down up down up for the first 200 spins
%e3 is down down down down  for the first 200 spins

==> plotj-eta.txt <==
x y 
0 0
2 0.5 
4 0.33 

6 0.2 

8 0

10 0
-2 0.5
-4 0.33

-6 0.2

-8 0

-10 0
-12 0
12 0



==> plotj.txt <==
x y 
0 0
2 0.5 
4 0.33 
 
6 0.2 

8 0.14

10 0.11

-2 0.5
-4 0.33

-6 0.2

-8 0.14

-10 0.11

-12 0.1

12 0.1










==> plotjconv.txt <==
x y 
0 0
2 0.5 
4 0.33 
 
6 0.2 

8 0.14

10 0.12

-2 0.5
-4 0.33

-6 0.2

-8 0.14

-10 0.12

-12 0.1

12 0.1

14 0.09

-14 0.09

16 0.083

-16 0.083

18 0.076

-18 0.076

20 .071

-20 0.71

22 0.066

-22 0.066

24 0.062

-24 0.062

26 0.058

-26 0.058

28 0.055

-28 0.055

30 0.052

-30 0.052

32  0.05

-32  0.05

34 0.045

-34 0.045

36 0.041

-36 0.041

38 0.038

-38 0.038

40 0.035

-40 0.035

42 0.033

-42 0.33

42 0.031


